A DRL Approach for RIS-Assisted Full-Duplex UL and DL Transmission: Beamforming, Phase Shift and Power Optimization

We propose a deep reinforcement learning (DRL) approach for a full-duplex (FD) transmission that predicts the phase shifts of the reconfigurable intelligent surface (RIS), base station (BS) active beamformers, and the transmit powers to maximize the weighted sum rate of uplink and downlink users. Existing methods require channel state information (CSI) and residual self-interference (SI) knowledge to calculate exact active beamformers or the DRL rewards, which typically fail without CSI or residual SI. Especially for time-varying channels, estimating and signaling CSI to the DRL agent is required at each time step and is costly. We propose a two-stage DRL framework with minimal signaling overhead to address this. The first stage uses the least squares method to initiate learning by partially canceling the residual SI. The second stage uses DRL to achieve performance comparable to existing CSI-based methods without requiring the CSI or the exact residual SI. Further, the proposed DRL framework for quantized RIS phase shifts reduces the signaling from BS to the RISs using $32$ times fewer bits than the continuous version. The quantized methods reduce action space, resulting in faster convergence and $7.1\%$ and $22.28\%$ better UL and DL rates, respectively than the continuous method.

==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_MRCZF_noisyCSIpercent100_urban_lowpathloss_BS10_RIS36_DL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.003,0.006,0,0.004,0.004,0.001,0.004,0.001,0.002875
0.01,0.484,0.44,0.549,0.31,0.606,0.385,0.5,0.361,0.454375
0.02,0.867,0.869,1.059,0.665,1.161,0.741,0.933,0.752,0.880875
0.03,1.291,1.267,1.458,0.936,1.559,1.073,1.313,1.12,1.252125
0.04,1.667,1.624,1.875,1.157,1.906,1.384,1.625,1.427,1.583125
0.05,1.949,1.902,2.175,1.429,2.22,1.661,1.934,1.754,1.878
0.06,2.211,2.166,2.433,1.642,2.506,1.887,2.189,2.035,2.133625
0.07,2.461,2.417,2.665,1.865,2.752,2.09,2.393,2.294,2.367125
0.08,2.68,2.674,2.913,2.071,3.074,2.302,2.635,2.522,2.608875
0.09,2.924,2.868,3.095,2.239,3.294,2.488,2.838,2.759,2.813125
0.1,3.161,3.11,3.301,2.436,3.497,2.72,3.029,2.95,3.0255
0.11,3.366,3.311,3.478,2.617,3.709,2.958,3.236,3.159,3.22925
0.12,3.568,3.456,3.637,2.785,3.903,3.118,3.43,3.317,3.40175
0.13,3.727,3.625,3.807,2.931,4.089,3.281,3.609,3.523,3.574
0.14,3.896,3.791,3.95,3.083,4.278,3.464,3.782,3.704,3.7435
0.15,4.079,3.932,4.111,3.22,4.45,3.628,3.944,3.86,3.903
0.16,4.224,4.061,4.279,3.384,4.604,3.751,4.083,3.998,4.048
0.17,4.371,4.202,4.46,3.52,4.719,3.919,4.222,4.129,4.19275
0.18,4.517,4.348,4.614,3.681,4.858,4.058,4.345,4.236,4.332125
0.19,4.625,4.467,4.764,3.802,4.992,4.181,4.461,4.378,4.45875
0.2,4.756,4.591,4.903,3.932,5.115,4.323,4.565,4.506,4.586375
0.21,4.906,4.727,5.013,4.045,5.25,4.444,4.689,4.627,4.712625
0.22,5.032,4.826,5.139,4.166,5.36,4.567,4.799,4.757,4.83075
0.23,5.153,4.96,5.272,4.277,5.47,4.684,4.906,4.882,4.9505
0.24,5.269,5.095,5.4,4.399,5.583,4.801,5.027,5.002,5.072
0.25,5.381,5.208,5.524,4.486,5.705,4.926,5.12,5.121,5.183875
0.26,5.486,5.305,5.642,4.596,5.816,5.025,5.229,5.233,5.2915
0.27,5.585,5.417,5.761,4.693,5.911,5.141,5.342,5.354,5.4005
0.28,5.711,5.515,5.877,4.777,6,5.243,5.448,5.465,5.5045
0.29,5.81,5.614,5.99,4.886,6.12,5.327,5.547,5.576,5.60875
0.3,5.917,5.7,6.092,4.99,6.227,5.453,5.645,5.675,5.712375
0.31,6.01,5.815,6.192,5.08,6.315,5.571,5.737,5.768,5.811
0.32,6.113,5.915,6.286,5.177,6.4,5.67,5.833,5.865,5.907375
0.33,6.2,6.009,6.379,5.277,6.495,5.757,5.923,5.966,6.00075
0.34,6.29,6.115,6.473,5.367,6.598,5.85,6.018,6.057,6.096
0.35,6.377,6.213,6.569,5.438,6.68,5.937,6.107,6.153,6.18425
0.36,6.465,6.3,6.646,5.515,6.767,6.021,6.196,6.222,6.2665
0.37,6.562,6.376,6.743,5.595,6.864,6.108,6.279,6.302,6.353625
0.38,6.638,6.463,6.821,5.683,6.937,6.186,6.366,6.382,6.4345
0.39,6.723,6.565,6.91,5.76,7.014,6.263,6.445,6.468,6.5185
0.4,6.805,6.64,6.984,5.841,7.092,6.344,6.537,6.542,6.598125
0.41,6.876,6.705,7.064,5.928,7.159,6.42,6.617,6.618,6.673375
0.42,6.967,6.785,7.15,6.005,7.248,6.493,6.702,6.694,6.7555
0.43,7.039,6.879,7.243,6.098,7.329,6.559,6.788,6.772,6.838375
0.44,7.113,6.966,7.322,6.169,7.416,6.634,6.861,6.843,6.9155
0.45,7.191,7.04,7.388,6.239,7.494,6.697,6.934,6.913,6.987
0.46,7.265,7.113,7.463,6.327,7.573,6.777,7.003,6.987,7.0635
0.47,7.336,7.18,7.525,6.397,7.649,6.842,7.076,7.059,7.133
0.48,7.408,7.253,7.598,6.481,7.716,6.909,7.143,7.129,7.204625
0.49,7.475,7.325,7.665,6.561,7.789,6.996,7.217,7.2,7.2785
0.5,7.538,7.413,7.737,6.62,7.859,7.062,7.296,7.264,7.348625
0.51,7.604,7.494,7.815,6.696,7.921,7.136,7.367,7.338,7.421375
0.52,7.67,7.588,7.883,6.755,7.998,7.205,7.429,7.406,7.49175
0.53,7.739,7.658,7.942,6.825,8.078,7.287,7.5,7.484,7.564125
0.54,7.806,7.734,7.997,6.908,8.147,7.35,7.565,7.554,7.632625
0.55,7.872,7.793,8.059,6.969,8.217,7.409,7.628,7.62,7.695875
0.56,7.931,7.869,8.116,7.046,8.284,7.486,7.704,7.689,7.765625
0.57,7.991,7.947,8.184,7.121,8.348,7.552,7.771,7.759,7.834125
0.58,8.068,8.015,8.247,7.177,8.405,7.625,7.832,7.831,7.9
0.59,8.142,8.082,8.316,7.239,8.471,7.696,7.904,7.897,7.968375
0.6,8.202,8.16,8.389,7.307,8.538,7.773,7.975,7.962,8.03825
0.61,8.27,8.22,8.456,7.38,8.606,7.834,8.033,8.036,8.104375
0.62,8.335,8.282,8.509,7.446,8.682,7.9,8.107,8.103,8.1705
0.63,8.392,8.354,8.567,7.515,8.754,7.968,8.182,8.166,8.23725
0.64,8.453,8.424,8.63,7.584,8.814,8.031,8.246,8.237,8.302375
0.65,8.514,8.485,8.69,7.655,8.877,8.097,8.32,8.295,8.366625
0.66,8.586,8.543,8.754,7.715,8.942,8.175,8.385,8.358,8.43225
0.67,8.657,8.62,8.823,7.773,9.011,8.228,8.451,8.413,8.497
0.68,8.727,8.679,8.879,7.836,9.084,8.299,8.514,8.489,8.563375
0.69,8.805,8.752,8.943,7.905,9.151,8.358,8.577,8.548,8.629875
0.7,8.865,8.818,9.013,7.969,9.225,8.418,8.648,8.614,8.69625
0.71,8.923,8.882,9.074,8.036,9.29,8.493,8.715,8.679,8.7615
0.72,8.984,8.944,9.138,8.119,9.355,8.561,8.78,8.747,8.8285
0.73,9.049,9.01,9.204,8.193,9.418,8.636,8.858,8.804,8.8965
0.74,9.115,9.073,9.267,8.259,9.48,8.703,8.911,8.871,8.959875
0.75,9.189,9.144,9.33,8.334,9.542,8.774,8.978,8.95,9.030125
0.76,9.265,9.212,9.393,8.41,9.602,8.841,9.047,9.026,9.0995
0.77,9.333,9.286,9.456,8.492,9.686,8.919,9.115,9.098,9.173125
0.78,9.405,9.351,9.529,8.567,9.752,8.99,9.174,9.176,9.243
0.79,9.465,9.424,9.598,8.638,9.817,9.055,9.242,9.239,9.30975
0.8,9.552,9.494,9.667,8.718,9.864,9.124,9.308,9.305,9.379
0.81,9.619,9.557,9.73,8.805,9.936,9.195,9.385,9.381,9.451
0.82,9.691,9.628,9.816,8.875,10.018,9.27,9.466,9.445,9.526125
0.83,9.76,9.708,9.889,8.961,10.09,9.351,9.543,9.518,9.6025
0.84,9.839,9.789,9.971,9.032,10.162,9.436,9.611,9.605,9.680625
0.85,9.915,9.881,10.03,9.126,10.235,9.511,9.686,9.672,9.757
0.86,9.989,9.978,10.113,9.208,10.319,9.584,9.765,9.767,9.840375
0.87,10.064,10.067,10.201,9.303,10.407,9.689,9.847,9.842,9.9275
0.88,10.136,10.151,10.297,9.407,10.481,9.775,9.938,9.925,10.01375
0.89,10.229,10.247,10.394,9.504,10.561,9.883,10.031,10.027,10.1095
0.9,10.335,10.364,10.484,9.612,10.643,9.975,10.123,10.123,10.207375
0.91,10.423,10.439,10.575,9.718,10.743,10.09,10.226,10.231,10.305625
0.92,10.53,10.557,10.674,9.832,10.836,10.2,10.345,10.348,10.41525
0.93,10.643,10.664,10.781,9.954,10.943,10.311,10.453,10.475,10.528
0.94,10.749,10.782,10.901,10.075,11.049,10.453,10.584,10.614,10.650875
0.95,10.896,10.912,11.061,10.227,11.165,10.614,10.735,10.749,10.794875
0.96,11.037,11.067,11.211,10.404,11.312,10.779,10.866,10.955,10.953875
0.97,11.22,11.267,11.415,10.653,11.479,10.968,11.05,11.133,11.148125
0.98,11.401,11.496,11.633,10.903,11.708,11.221,11.275,11.385,11.37775
0.99,11.708,11.82,11.941,11.295,11.968,11.521,11.631,11.725,11.701125
1,12.912,13.248,13.291,12.743,13.191,13.324,12.837,13.528,13.13425


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_MRCZF_noisyCSIpercent100_urban_lowpathloss_BS10_RIS36_UL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0,0,0,0,0,0,0.001,0,0.000125
0.01,0.011,0.027,0.018,0.023,0.025,0.034,0.026,0.021,0.023125
0.02,0.025,0.057,0.045,0.05,0.055,0.07,0.058,0.044,0.0505
0.03,0.042,0.099,0.074,0.085,0.088,0.117,0.1,0.074,0.084875
0.04,0.061,0.139,0.105,0.127,0.131,0.16,0.139,0.103,0.120625
0.05,0.085,0.176,0.144,0.177,0.177,0.214,0.186,0.141,0.1625
0.06,0.115,0.22,0.193,0.237,0.234,0.29,0.235,0.185,0.213625
0.07,0.15,0.262,0.239,0.295,0.282,0.351,0.3,0.241,0.265
0.08,0.187,0.315,0.289,0.36,0.33,0.423,0.37,0.301,0.321875
0.09,0.22,0.367,0.347,0.443,0.387,0.495,0.437,0.364,0.3825
0.1,0.262,0.422,0.411,0.508,0.459,0.566,0.504,0.428,0.445
0.11,0.305,0.476,0.468,0.58,0.516,0.63,0.564,0.49,0.503625
0.12,0.353,0.542,0.543,0.663,0.578,0.702,0.633,0.554,0.571
0.13,0.399,0.604,0.609,0.749,0.66,0.793,0.709,0.613,0.642
0.14,0.452,0.656,0.68,0.839,0.728,0.879,0.787,0.689,0.71375
0.15,0.496,0.724,0.767,0.912,0.806,0.971,0.848,0.756,0.785
0.16,0.551,0.805,0.84,1.003,0.895,1.059,0.92,0.828,0.862625
0.17,0.618,0.873,0.92,1.096,0.989,1.14,0.997,0.903,0.942
0.18,0.692,0.934,0.975,1.195,1.061,1.226,1.077,0.969,1.016125
0.19,0.738,1,1.055,1.284,1.142,1.322,1.16,1.035,1.092
0.2,0.809,1.061,1.13,1.378,1.229,1.418,1.24,1.102,1.170875
0.21,0.868,1.115,1.211,1.449,1.316,1.513,1.337,1.187,1.2495
0.22,0.929,1.174,1.28,1.534,1.397,1.589,1.408,1.254,1.320625
0.23,1.011,1.245,1.363,1.632,1.478,1.677,1.485,1.333,1.403
0.24,1.081,1.326,1.452,1.701,1.556,1.758,1.559,1.413,1.48075
0.25,1.139,1.393,1.516,1.79,1.625,1.851,1.626,1.484,1.553
0.26,1.205,1.452,1.585,1.871,1.707,1.947,1.699,1.555,1.627625
0.27,1.269,1.514,1.655,1.97,1.786,2.031,1.772,1.642,1.704875
0.28,1.322,1.583,1.731,2.045,1.858,2.101,1.849,1.713,1.77525
0.29,1.377,1.653,1.799,2.125,1.923,2.18,1.921,1.777,1.844375
0.3,1.444,1.722,1.86,2.194,2,2.26,1.987,1.856,1.915375
0.31,1.506,1.78,1.947,2.28,2.081,2.334,2.055,1.934,1.989625
0.32,1.569,1.852,2.024,2.367,2.152,2.413,2.135,2.007,2.064875
0.33,1.639,1.917,2.103,2.449,2.221,2.486,2.201,2.084,2.1375
0.34,1.697,1.976,2.181,2.531,2.295,2.562,2.267,2.164,2.209125
0.35,1.767,2.048,2.247,2.594,2.358,2.624,2.328,2.224,2.27375
0.36,1.825,2.115,2.314,2.664,2.42,2.694,2.397,2.297,2.34075
0.37,1.889,2.176,2.368,2.742,2.503,2.778,2.452,2.367,2.409375
0.38,1.964,2.244,2.429,2.813,2.566,2.837,2.519,2.438,2.47625
0.39,2.042,2.312,2.498,2.882,2.629,2.92,2.584,2.512,2.547375
0.4,2.098,2.379,2.563,2.96,2.709,2.993,2.657,2.568,2.615875
0.41,2.163,2.443,2.628,3.03,2.781,3.051,2.718,2.63,2.6805
0.42,2.238,2.508,2.691,3.097,2.85,3.124,2.772,2.696,2.747
0.43,2.304,2.569,2.751,3.163,2.916,3.199,2.842,2.766,2.81375
0.44,2.365,2.632,2.803,3.245,2.985,3.272,2.907,2.827,2.8795
0.45,2.415,2.703,2.868,3.312,3.043,3.344,2.974,2.895,2.94425
0.46,2.479,2.765,2.931,3.369,3.108,3.415,3.027,2.959,3.006625
0.47,2.545,2.813,2.984,3.432,3.161,3.478,3.091,3.013,3.064625
0.48,2.61,2.876,3.057,3.501,3.211,3.553,3.146,3.086,3.13
0.49,2.663,2.935,3.113,3.58,3.273,3.614,3.201,3.156,3.191875
0.5,2.72,3.003,3.181,3.654,3.332,3.69,3.261,3.219,3.2575
0.51,2.779,3.063,3.241,3.716,3.378,3.758,3.325,3.28,3.3175
0.52,2.837,3.12,3.298,3.778,3.427,3.822,3.38,3.347,3.376125
0.53,2.902,3.171,3.357,3.843,3.5,3.888,3.433,3.405,3.437375
0.54,2.956,3.227,3.42,3.9,3.56,3.951,3.498,3.464,3.497
0.55,3.016,3.282,3.487,3.972,3.613,4.003,3.556,3.517,3.55575
0.56,3.08,3.349,3.544,4.046,3.661,4.065,3.614,3.581,3.6175
0.57,3.134,3.401,3.596,4.116,3.72,4.125,3.667,3.655,3.67675
0.58,3.203,3.462,3.663,4.181,3.789,4.189,3.725,3.719,3.741375
0.59,3.252,3.516,3.727,4.257,3.847,4.25,3.768,3.771,3.7985
0.6,3.319,3.587,3.792,4.332,3.906,4.31,3.833,3.831,3.86375
0.61,3.38,3.645,3.852,4.392,3.964,4.37,3.904,3.889,3.9245
0.62,3.438,3.701,3.913,4.463,4.029,4.438,3.968,3.946,3.987
0.63,3.499,3.761,3.971,4.525,4.1,4.496,4.029,4.012,4.049125
0.64,3.562,3.824,4.037,4.587,4.155,4.557,4.095,4.067,4.1105
0.65,3.634,3.89,4.097,4.656,4.211,4.622,4.146,4.127,4.172875
0.66,3.695,3.943,4.161,4.724,4.274,4.692,4.203,4.183,4.234375
0.67,3.754,4.003,4.225,4.786,4.327,4.752,4.27,4.23,4.293375
0.68,3.815,4.075,4.281,4.854,4.387,4.806,4.319,4.29,4.353375
0.69,3.888,4.132,4.327,4.917,4.445,4.872,4.375,4.337,4.411625
0.7,3.952,4.199,4.387,4.983,4.497,4.933,4.437,4.406,4.47425
0.71,4.008,4.249,4.454,5.043,4.553,4.997,4.498,4.466,4.5335
0.72,4.071,4.314,4.519,5.1,4.63,5.052,4.556,4.523,4.595625
0.73,4.142,4.368,4.58,5.147,4.703,5.102,4.622,4.598,4.65775
0.74,4.212,4.433,4.649,5.205,4.772,5.156,4.683,4.661,4.721375
0.75,4.28,4.491,4.711,5.274,4.827,5.215,4.742,4.723,4.782875
0.76,4.349,4.56,4.761,5.347,4.883,5.269,4.806,4.796,4.846375
0.77,4.411,4.618,4.83,5.415,4.95,5.331,4.87,4.867,4.9115
0.78,4.471,4.687,4.909,5.479,5.012,5.391,4.925,4.936,4.97625
0.79,4.545,4.752,4.969,5.539,5.083,5.467,4.996,5.005,5.0445
0.8,4.608,4.819,5.036,5.61,5.158,5.534,5.059,5.062,5.11075
0.81,4.687,4.896,5.117,5.675,5.224,5.599,5.139,5.138,5.184375
0.82,4.761,4.964,5.169,5.76,5.299,5.666,5.209,5.215,5.255375
0.83,4.833,5.039,5.244,5.832,5.38,5.735,5.28,5.285,5.3285
0.84,4.919,5.109,5.317,5.899,5.451,5.816,5.352,5.363,5.40325
0.85,5.009,5.171,5.394,5.963,5.538,5.881,5.42,5.426,5.47525
0.86,5.101,5.25,5.459,6.047,5.616,5.95,5.493,5.514,5.55375
0.87,5.189,5.351,5.549,6.126,5.7,6.039,5.568,5.582,5.638
0.88,5.279,5.425,5.644,6.206,5.783,6.126,5.641,5.671,5.721875
0.89,5.395,5.517,5.727,6.291,5.87,6.219,5.733,5.762,5.81425
0.9,5.483,5.615,5.826,6.364,5.964,6.303,5.833,5.847,5.904375
0.91,5.573,5.705,5.915,6.451,6.066,6.393,5.935,5.954,5.999
0.92,5.672,5.838,6.023,6.556,6.153,6.497,6.044,6.066,6.106125
0.93,5.801,5.95,6.133,6.667,6.27,6.608,6.156,6.17,6.219375
0.94,5.931,6.07,6.257,6.783,6.405,6.715,6.249,6.288,6.33725
0.95,6.082,6.178,6.407,6.911,6.558,6.833,6.37,6.414,6.469125
0.96,6.275,6.329,6.579,7.02,6.759,6.975,6.526,6.567,6.62875
0.97,6.427,6.53,6.78,7.201,6.951,7.139,6.715,6.748,6.811375
0.98,6.63,6.734,7.018,7.41,7.159,7.344,6.932,6.97,7.024625
0.99,6.987,7.082,7.441,7.672,7.47,7.629,7.261,7.304,7.35575
1,8.326,8.617,8.687,9.103,8.651,8.957,8.608,8.298,8.655875


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_MRCZF_urban_lowpathloss_BS10_RIS36_DL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,1.29,1.384,0.213,0.718,1.533,0.394,1.248,1.869,1.081125
0.01,3.846,4.071,3.769,3.471,3.972,3.988,4.027,4.308,3.9315
0.02,4.673,4.964,4.729,4.485,4.685,4.809,4.697,4.832,4.73425
0.03,5.195,5.482,5.282,5.146,5.269,5.303,5.212,5.239,5.266
0.04,5.618,5.912,5.679,5.525,5.639,5.684,5.571,5.507,5.641875
0.05,5.927,6.221,5.946,5.802,5.924,5.99,5.897,5.77,5.934625
0.06,6.194,6.493,6.253,6.08,6.184,6.214,6.205,6.04,6.207875
0.07,6.443,6.717,6.452,6.307,6.396,6.465,6.405,6.281,6.43325
0.08,6.639,6.929,6.696,6.498,6.598,6.675,6.592,6.455,6.63525
0.09,6.805,7.08,6.872,6.667,6.772,6.86,6.77,6.588,6.80175
0.1,6.961,7.258,7.043,6.885,6.937,7.013,6.899,6.73,6.96575
0.11,7.091,7.428,7.189,7.018,7.069,7.144,7.048,6.865,7.1065
0.12,7.195,7.558,7.297,7.151,7.192,7.295,7.186,7.029,7.237875
0.13,7.343,7.661,7.401,7.293,7.296,7.413,7.308,7.16,7.359375
0.14,7.457,7.776,7.51,7.405,7.407,7.522,7.401,7.287,7.470625
0.15,7.571,7.873,7.611,7.527,7.521,7.624,7.496,7.39,7.576625
0.16,7.666,7.969,7.718,7.616,7.61,7.72,7.579,7.491,7.671125
0.17,7.756,8.059,7.83,7.707,7.703,7.812,7.682,7.582,7.766375
0.18,7.843,8.148,7.919,7.79,7.786,7.889,7.777,7.649,7.850125
0.19,7.943,8.236,8.01,7.869,7.875,7.976,7.865,7.729,7.937875
0.2,8.027,8.314,8.087,7.953,7.95,8.06,7.939,7.801,8.016375
0.21,8.09,8.395,8.153,8.03,8.028,8.145,8.019,7.886,8.09325
0.22,8.159,8.466,8.219,8.108,8.103,8.211,8.1,7.971,8.167125
0.23,8.231,8.529,8.287,8.178,8.179,8.284,8.172,8.047,8.238375
0.24,8.307,8.607,8.355,8.259,8.241,8.36,8.241,8.116,8.31075
0.25,8.375,8.684,8.419,8.334,8.307,8.428,8.307,8.188,8.38025
0.26,8.438,8.752,8.482,8.395,8.385,8.504,8.365,8.252,8.446625
0.27,8.505,8.816,8.538,8.468,8.452,8.565,8.427,8.304,8.509375
0.28,8.567,8.866,8.594,8.542,8.512,8.631,8.488,8.366,8.57075
0.29,8.63,8.916,8.655,8.6,8.58,8.692,8.549,8.417,8.629875
0.3,8.699,8.961,8.709,8.652,8.637,8.745,8.612,8.471,8.68575
0.31,8.762,9.025,8.762,8.703,8.701,8.798,8.657,8.527,8.741875
0.32,8.819,9.086,8.807,8.768,8.748,8.847,8.714,8.581,8.79625
0.33,8.866,9.134,8.868,8.828,8.804,8.901,8.771,8.637,8.851125
0.34,8.916,9.178,8.925,8.893,8.861,8.953,8.825,8.685,8.9045
0.35,8.969,9.238,8.984,8.949,8.91,8.996,8.873,8.743,8.95775
0.36,9.018,9.285,9.034,8.994,8.962,9.058,8.923,8.783,9.007125
0.37,9.056,9.327,9.084,9.042,9.011,9.103,8.971,8.826,9.0525
0.38,9.104,9.374,9.128,9.096,9.059,9.153,9.021,8.873,9.101
0.39,9.172,9.419,9.172,9.151,9.101,9.192,9.074,8.924,9.150625
0.4,9.217,9.464,9.222,9.201,9.155,9.245,9.123,8.971,9.19975
0.41,9.269,9.508,9.27,9.245,9.198,9.29,9.165,9.015,9.245
0.42,9.312,9.557,9.315,9.285,9.248,9.345,9.212,9.064,9.29225
0.43,9.35,9.603,9.359,9.327,9.296,9.385,9.265,9.108,9.336625
0.44,9.39,9.64,9.399,9.369,9.343,9.429,9.31,9.157,9.379625
0.45,9.437,9.683,9.44,9.413,9.391,9.473,9.355,9.196,9.4235
0.46,9.477,9.726,9.477,9.454,9.437,9.514,9.4,9.244,9.466125
0.47,9.52,9.768,9.514,9.5,9.478,9.555,9.444,9.285,9.508
0.48,9.57,9.813,9.558,9.536,9.525,9.597,9.483,9.329,9.551375
0.49,9.611,9.858,9.597,9.578,9.568,9.639,9.526,9.374,9.593875
0.5,9.656,9.901,9.644,9.612,9.613,9.685,9.569,9.415,9.636875
0.51,9.697,9.936,9.681,9.65,9.65,9.725,9.609,9.454,9.67525
0.52,9.734,9.979,9.725,9.696,9.69,9.763,9.645,9.49,9.71525
0.53,9.774,10.025,9.771,9.741,9.737,9.804,9.691,9.53,9.759125
0.54,9.813,10.075,9.81,9.779,9.78,9.842,9.732,9.568,9.799875
0.55,9.85,10.118,9.844,9.826,9.821,9.881,9.77,9.611,9.840125
0.56,9.896,10.156,9.885,9.87,9.867,9.926,9.818,9.655,9.884125
0.57,9.938,10.196,9.923,9.911,9.909,9.968,9.856,9.7,9.925125
0.58,9.97,10.231,9.967,9.95,9.949,10.007,9.894,9.74,9.9635
0.59,10.005,10.273,10.003,9.989,9.985,10.047,9.928,9.776,10.00075
0.6,10.04,10.309,10.044,10.029,10.028,10.083,9.966,9.812,10.038875
0.61,10.084,10.346,10.087,10.071,10.07,10.119,10.002,9.856,10.079375
0.62,10.123,10.391,10.132,10.109,10.107,10.153,10.043,9.895,10.119125
0.63,10.165,10.429,10.171,10.152,10.146,10.2,10.075,9.946,10.1605
0.64,10.207,10.468,10.211,10.197,10.19,10.24,10.115,9.985,10.201625
0.65,10.242,10.51,10.256,10.237,10.235,10.283,10.154,10.026,10.242875
0.66,10.286,10.549,10.302,10.278,10.278,10.325,10.193,10.07,10.285125
0.67,10.328,10.595,10.345,10.314,10.316,10.363,10.221,10.105,10.323375
0.68,10.375,10.638,10.386,10.353,10.361,10.41,10.267,10.141,10.366375
0.69,10.416,10.673,10.429,10.392,10.4,10.452,10.304,10.182,10.406
0.7,10.458,10.707,10.469,10.437,10.441,10.49,10.346,10.217,10.445625
0.71,10.499,10.745,10.506,10.48,10.483,10.52,10.391,10.251,10.484375
0.72,10.542,10.781,10.549,10.522,10.526,10.566,10.432,10.296,10.52675
0.73,10.582,10.82,10.589,10.562,10.567,10.609,10.467,10.335,10.566375
0.74,10.627,10.865,10.636,10.606,10.606,10.65,10.512,10.379,10.610125
0.75,10.677,10.901,10.679,10.652,10.647,10.692,10.551,10.416,10.651875
0.76,10.714,10.946,10.724,10.698,10.689,10.729,10.596,10.461,10.694625
0.77,10.758,10.994,10.767,10.738,10.733,10.767,10.633,10.511,10.737625
0.78,10.798,11.031,10.816,10.782,10.774,10.806,10.677,10.554,10.77975
0.79,10.844,11.07,10.86,10.829,10.822,10.846,10.728,10.597,10.8245
0.8,10.886,11.12,10.9,10.872,10.866,10.896,10.77,10.643,10.869125
0.81,10.943,11.167,10.942,10.918,10.915,10.939,10.813,10.693,10.91625
0.82,10.985,11.207,10.985,10.964,10.963,10.985,10.854,10.747,10.96125
0.83,11.028,11.25,11.027,11.017,11.008,11.031,10.903,10.784,11.006
0.84,11.075,11.295,11.083,11.075,11.06,11.082,10.95,10.831,11.056375
0.85,11.12,11.344,11.128,11.126,11.105,11.142,10.995,10.882,11.10525
0.86,11.173,11.394,11.182,11.175,11.151,11.208,11.036,10.931,11.15625
0.87,11.223,11.445,11.233,11.229,11.203,11.262,11.079,10.981,11.206875
0.88,11.268,11.505,11.289,11.278,11.256,11.321,11.136,11.036,11.261125
0.89,11.334,11.568,11.355,11.341,11.314,11.383,11.197,11.091,11.322875
0.9,11.394,11.621,11.419,11.402,11.379,11.443,11.244,11.149,11.381375
0.91,11.467,11.69,11.476,11.47,11.438,11.509,11.321,11.222,11.449125
0.92,11.542,11.761,11.542,11.533,11.506,11.566,11.383,11.3,11.516625
0.93,11.611,11.833,11.617,11.612,11.579,11.645,11.444,11.376,11.589625
0.94,11.692,11.916,11.705,11.7,11.66,11.741,11.52,11.452,11.67325
0.95,11.78,11.998,11.79,11.789,11.725,11.816,11.617,11.536,11.756375
0.96,11.899,12.104,11.897,11.882,11.827,11.918,11.714,11.646,11.860875
0.97,12.011,12.226,12.015,12.017,11.949,12.033,11.833,11.76,11.9805
0.98,12.144,12.368,12.145,12.167,12.077,12.198,11.987,11.924,12.12625
0.99,12.369,12.571,12.353,12.425,12.294,12.389,12.266,12.172,12.354875
1,13.461,13.662,13.767,13.501,13.156,13.199,13.509,13.077,13.4165


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_MRCZF_urban_lowpathloss_BS10_RIS36_UL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.196,0.448,0.192,0.912,0.061,0.364,0.031,0.408,0.3265
0.01,1.35,1.656,0.96,1.77,1.182,1.467,0.961,1.14,1.31075
0.02,1.725,2.1,1.342,2.096,1.634,1.812,1.442,1.603,1.71925
0.03,2.072,2.382,1.673,2.337,1.979,2.148,1.764,1.939,2.03675
0.04,2.316,2.608,1.942,2.591,2.233,2.42,2.007,2.268,2.298125
0.05,2.525,2.836,2.169,2.769,2.461,2.694,2.226,2.519,2.524875
0.06,2.73,3.026,2.37,2.96,2.672,2.875,2.418,2.726,2.722125
0.07,2.884,3.185,2.556,3.137,2.844,3.062,2.556,2.909,2.891625
0.08,3.017,3.322,2.725,3.316,3.001,3.228,2.703,3.107,3.052375
0.09,3.148,3.468,2.87,3.451,3.158,3.386,2.834,3.258,3.196625
0.1,3.274,3.619,2.984,3.582,3.304,3.507,2.951,3.388,3.326125
0.11,3.399,3.738,3.11,3.682,3.421,3.626,3.112,3.507,3.449375
0.12,3.512,3.822,3.228,3.798,3.515,3.746,3.229,3.645,3.561875
0.13,3.615,3.922,3.323,3.902,3.604,3.855,3.337,3.768,3.66575
0.14,3.709,4.017,3.432,3.968,3.711,3.964,3.437,3.86,3.76225
0.15,3.812,4.115,3.532,4.043,3.8,4.045,3.518,3.954,3.852375
0.16,3.916,4.196,3.623,4.116,3.883,4.137,3.622,4.052,3.943125
0.17,4.001,4.286,3.718,4.188,3.967,4.215,3.706,4.147,4.0285
0.18,4.085,4.359,3.8,4.258,4.047,4.281,3.793,4.217,4.105
0.19,4.165,4.431,3.883,4.338,4.126,4.341,3.87,4.3,4.18175
0.2,4.24,4.499,3.973,4.406,4.195,4.435,3.947,4.369,4.258
0.21,4.315,4.564,4.052,4.477,4.268,4.51,4.019,4.427,4.329
0.22,4.382,4.632,4.11,4.54,4.331,4.579,4.086,4.489,4.393625
0.23,4.447,4.702,4.17,4.62,4.401,4.64,4.148,4.555,4.460375
0.24,4.501,4.759,4.236,4.68,4.462,4.703,4.217,4.622,4.5225
0.25,4.56,4.827,4.297,4.736,4.518,4.762,4.284,4.684,4.5835
0.26,4.616,4.888,4.364,4.795,4.596,4.829,4.337,4.746,4.646375
0.27,4.674,4.94,4.426,4.848,4.649,4.878,4.389,4.811,4.701875
0.28,4.736,4.996,4.474,4.906,4.712,4.947,4.439,4.869,4.759875
0.29,4.795,5.054,4.521,4.978,4.776,4.997,4.499,4.922,4.81775
0.3,4.843,5.093,4.582,5.032,4.837,5.053,4.552,4.975,4.870875
0.31,4.895,5.14,4.638,5.089,4.885,5.103,4.601,5.031,4.92275
0.32,4.947,5.191,4.689,5.141,4.941,5.16,4.654,5.087,4.97625
0.33,4.993,5.237,4.739,5.184,4.989,5.21,4.706,5.132,5.02375
0.34,5.04,5.285,4.78,5.238,5.038,5.264,4.762,5.177,5.073
0.35,5.082,5.332,4.835,5.291,5.094,5.325,4.813,5.231,5.125375
0.36,5.132,5.373,4.881,5.332,5.139,5.379,4.863,5.282,5.172625
0.37,5.176,5.414,4.927,5.384,5.199,5.427,4.904,5.333,5.2205
0.38,5.222,5.458,4.969,5.426,5.245,5.467,4.953,5.372,5.264
0.39,5.268,5.512,5.011,5.471,5.291,5.504,4.991,5.416,5.308
0.4,5.313,5.56,5.057,5.522,5.334,5.545,5.034,5.46,5.353125
0.41,5.357,5.607,5.1,5.563,5.372,5.587,5.08,5.511,5.397125
0.42,5.403,5.643,5.136,5.612,5.417,5.626,5.114,5.56,5.438875
0.43,5.44,5.683,5.178,5.647,5.455,5.673,5.158,5.599,5.479125
0.44,5.479,5.723,5.22,5.697,5.5,5.718,5.198,5.64,5.521875
0.45,5.518,5.765,5.26,5.742,5.546,5.758,5.235,5.679,5.562875
0.46,5.564,5.807,5.311,5.783,5.601,5.798,5.282,5.717,5.607875
0.47,5.604,5.844,5.352,5.835,5.641,5.84,5.326,5.766,5.651
0.48,5.638,5.877,5.392,5.88,5.686,5.883,5.364,5.805,5.690625
0.49,5.679,5.913,5.434,5.922,5.724,5.923,5.408,5.846,5.731125
0.5,5.72,5.954,5.473,5.955,5.763,5.961,5.441,5.892,5.769875
0.51,5.768,5.997,5.516,5.993,5.8,5.999,5.48,5.934,5.810875
0.52,5.8,6.039,5.554,6.025,5.835,6.041,5.517,5.972,5.847875
0.53,5.837,6.074,5.595,6.063,5.876,6.081,5.563,6.014,5.887875
0.54,5.876,6.115,5.63,6.108,5.91,6.117,5.6,6.054,5.92625
0.55,5.913,6.15,5.661,6.152,5.942,6.161,5.633,6.087,5.962375
0.56,5.947,6.189,5.701,6.189,5.979,6.188,5.665,6.13,5.9985
0.57,5.985,6.229,5.734,6.232,6.023,6.223,5.701,6.164,6.036375
0.58,6.025,6.264,5.772,6.275,6.056,6.264,5.734,6.203,6.074125
0.59,6.063,6.299,5.812,6.312,6.093,6.302,5.772,6.239,6.1115
0.6,6.107,6.332,5.851,6.35,6.127,6.343,5.817,6.274,6.150125
0.61,6.144,6.365,5.892,6.387,6.165,6.38,5.855,6.308,6.187
0.62,6.184,6.397,5.931,6.423,6.209,6.421,5.886,6.342,6.224125
0.63,6.223,6.425,5.966,6.461,6.241,6.454,5.922,6.381,6.259125
0.64,6.263,6.462,6.003,6.496,6.286,6.492,5.951,6.417,6.29625
0.65,6.303,6.496,6.044,6.539,6.325,6.53,5.987,6.453,6.334625
0.66,6.345,6.531,6.077,6.579,6.366,6.574,6.023,6.499,6.37425
0.67,6.38,6.559,6.113,6.614,6.404,6.607,6.055,6.542,6.40925
0.68,6.42,6.597,6.145,6.651,6.446,6.647,6.094,6.578,6.44725
0.69,6.459,6.637,6.183,6.688,6.486,6.683,6.129,6.616,6.485125
0.7,6.498,6.668,6.219,6.728,6.524,6.723,6.161,6.657,6.52225
0.71,6.532,6.702,6.26,6.765,6.558,6.763,6.202,6.696,6.55975
0.72,6.571,6.741,6.302,6.812,6.6,6.796,6.244,6.74,6.60075
0.73,6.615,6.786,6.339,6.855,6.64,6.835,6.282,6.779,6.641375
0.74,6.652,6.817,6.381,6.893,6.687,6.872,6.32,6.814,6.6795
0.75,6.685,6.863,6.431,6.931,6.729,6.916,6.363,6.859,6.722125
0.76,6.726,6.898,6.473,6.973,6.771,6.952,6.405,6.901,6.762375
0.77,6.777,6.934,6.515,7.009,6.812,6.993,6.447,6.945,6.804
0.78,6.827,6.981,6.556,7.049,6.855,7.039,6.487,6.989,6.847875
0.79,6.867,7.02,6.608,7.093,6.901,7.082,6.525,7.032,6.891
0.8,6.914,7.055,6.649,7.138,6.944,7.129,6.567,7.069,6.933125
0.81,6.962,7.091,6.693,7.182,6.988,7.167,6.611,7.114,6.976
0.82,7.006,7.136,6.73,7.226,7.027,7.205,6.657,7.162,7.018625
0.83,7.044,7.182,6.768,7.281,7.066,7.244,6.704,7.21,7.062375
0.84,7.093,7.233,6.818,7.326,7.114,7.294,6.744,7.253,7.109375
0.85,7.139,7.278,6.863,7.379,7.162,7.343,6.791,7.304,7.157375
0.86,7.186,7.329,6.91,7.431,7.214,7.392,6.847,7.358,7.208375
0.87,7.235,7.377,6.966,7.485,7.258,7.437,6.893,7.423,7.25925
0.88,7.292,7.417,7.026,7.537,7.306,7.49,6.939,7.479,7.31075
0.89,7.343,7.47,7.09,7.596,7.355,7.543,6.99,7.546,7.366625
0.9,7.409,7.53,7.144,7.649,7.423,7.613,7.053,7.601,7.42775
0.91,7.487,7.591,7.212,7.705,7.493,7.68,7.118,7.663,7.493625
0.92,7.562,7.649,7.275,7.773,7.558,7.752,7.199,7.728,7.562
0.93,7.627,7.717,7.351,7.837,7.619,7.82,7.272,7.801,7.6305
0.94,7.707,7.779,7.434,7.907,7.693,7.896,7.338,7.879,7.704125
0.95,7.797,7.869,7.522,8.001,7.764,7.976,7.424,7.962,7.789375
0.96,7.892,7.961,7.642,8.105,7.86,8.071,7.505,8.069,7.888125
0.97,8.029,8.069,7.773,8.208,7.974,8.17,7.624,8.182,8.003625
0.98,8.191,8.213,7.903,8.366,8.113,8.313,7.802,8.333,8.15425
0.99,8.365,8.434,8.156,8.586,8.29,8.542,8.013,8.549,8.366875
1,9.267,9.247,9.225,9.282,9.211,9.598,8.845,9.303,9.24725


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_randompsbf_B10R36_DL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.016,0.003,0.001,0,0.002,0.016,0.006,0.005,0.006125
0.01,0.407,0.416,0.375,0.48,0.401,0.408,0.465,0.393,0.418125
0.02,0.776,0.77,0.747,0.79,0.743,0.751,0.821,0.685,0.760375
0.03,1.09,1.051,1.065,1.095,1.067,1.077,1.113,0.954,1.064
0.04,1.323,1.292,1.356,1.339,1.351,1.373,1.379,1.256,1.333625
0.05,1.554,1.552,1.633,1.612,1.626,1.652,1.584,1.516,1.591125
0.06,1.767,1.739,1.829,1.818,1.845,1.854,1.815,1.724,1.798875
0.07,1.943,1.966,2.031,2.004,2.057,2.054,2.04,1.905,2
0.08,2.128,2.148,2.212,2.186,2.239,2.222,2.228,2.095,2.18225
0.09,2.309,2.315,2.386,2.349,2.418,2.374,2.423,2.27,2.3555
0.1,2.477,2.483,2.565,2.494,2.584,2.515,2.569,2.442,2.516125
0.11,2.63,2.622,2.717,2.642,2.715,2.691,2.746,2.573,2.667
0.12,2.783,2.767,2.842,2.786,2.849,2.818,2.888,2.723,2.807
0.13,2.941,2.939,3.001,2.922,3.003,2.946,3.016,2.858,2.95325
0.14,3.075,3.072,3.109,3.047,3.113,3.076,3.127,2.998,3.077125
0.15,3.195,3.199,3.225,3.181,3.216,3.202,3.241,3.133,3.199
0.16,3.306,3.33,3.341,3.285,3.345,3.3,3.356,3.258,3.315125
0.17,3.417,3.45,3.463,3.389,3.447,3.412,3.47,3.363,3.426375
0.18,3.523,3.551,3.555,3.482,3.545,3.521,3.58,3.479,3.5295
0.19,3.628,3.647,3.669,3.599,3.66,3.609,3.675,3.578,3.633125
0.2,3.71,3.734,3.764,3.703,3.745,3.719,3.766,3.67,3.726375
0.21,3.808,3.828,3.863,3.79,3.839,3.822,3.855,3.776,3.822625
0.22,3.911,3.918,3.948,3.9,3.934,3.916,3.947,3.88,3.91925
0.23,3.994,4.023,4.028,3.978,4.024,4.012,4.046,3.962,4.008375
0.24,4.069,4.105,4.116,4.098,4.098,4.104,4.122,4.051,4.095375
0.25,4.153,4.194,4.218,4.191,4.178,4.192,4.212,4.145,4.185375
0.26,4.234,4.287,4.287,4.259,4.263,4.274,4.294,4.227,4.265625
0.27,4.329,4.371,4.375,4.327,4.351,4.357,4.374,4.316,4.35
0.28,4.424,4.447,4.449,4.402,4.433,4.44,4.466,4.403,4.433
0.29,4.5,4.531,4.528,4.473,4.524,4.53,4.532,4.485,4.512875
0.3,4.588,4.618,4.595,4.544,4.612,4.614,4.616,4.572,4.594875
0.31,4.676,4.699,4.663,4.62,4.695,4.678,4.687,4.637,4.669375
0.32,4.75,4.785,4.74,4.697,4.77,4.742,4.77,4.726,4.7475
0.33,4.813,4.857,4.811,4.763,4.853,4.808,4.837,4.813,4.819375
0.34,4.885,4.936,4.896,4.833,4.926,4.89,4.921,4.89,4.897125
0.35,4.95,5.002,4.956,4.903,5.007,4.952,4.988,4.955,4.964125
0.36,5.015,5.07,5.016,4.989,5.077,5.02,5.057,5.026,5.03375
0.37,5.088,5.126,5.093,5.069,5.146,5.083,5.131,5.093,5.103625
0.38,5.144,5.201,5.159,5.142,5.214,5.148,5.202,5.168,5.17225
0.39,5.216,5.271,5.226,5.218,5.278,5.211,5.268,5.237,5.240625
0.4,5.274,5.333,5.294,5.276,5.351,5.278,5.337,5.308,5.306375
0.41,5.343,5.395,5.36,5.334,5.423,5.347,5.398,5.384,5.373
0.42,5.41,5.453,5.42,5.405,5.492,5.41,5.453,5.451,5.43675
0.43,5.487,5.513,5.473,5.46,5.554,5.483,5.51,5.518,5.49975
0.44,5.555,5.576,5.54,5.538,5.615,5.55,5.571,5.578,5.565375
0.45,5.611,5.646,5.602,5.615,5.674,5.613,5.629,5.647,5.629625
0.46,5.678,5.706,5.676,5.673,5.726,5.678,5.69,5.704,5.691375
0.47,5.735,5.759,5.74,5.729,5.787,5.742,5.756,5.76,5.751
0.48,5.808,5.821,5.799,5.797,5.86,5.807,5.811,5.824,5.815875
0.49,5.87,5.876,5.856,5.854,5.922,5.864,5.873,5.883,5.87475
0.5,5.92,5.938,5.918,5.923,5.979,5.931,5.931,5.937,5.934625
0.51,5.975,5.991,5.973,5.989,6.028,5.991,5.978,5.997,5.99025
0.52,6.023,6.044,6.026,6.055,6.079,6.057,6.033,6.059,6.047
0.53,6.086,6.108,6.078,6.115,6.135,6.114,6.09,6.122,6.106
0.54,6.149,6.16,6.138,6.164,6.196,6.167,6.148,6.179,6.162625
0.55,6.209,6.23,6.206,6.223,6.252,6.225,6.21,6.239,6.22425
0.56,6.261,6.282,6.256,6.279,6.32,6.289,6.261,6.291,6.279875
0.57,6.311,6.34,6.31,6.334,6.382,6.35,6.32,6.348,6.336875
0.58,6.378,6.39,6.373,6.388,6.448,6.41,6.368,6.407,6.39525
0.59,6.431,6.448,6.434,6.449,6.505,6.466,6.433,6.467,6.454125
0.6,6.483,6.503,6.487,6.504,6.558,6.518,6.489,6.531,6.509125
0.61,6.545,6.554,6.543,6.56,6.621,6.578,6.549,6.599,6.568625
0.62,6.599,6.617,6.601,6.615,6.689,6.633,6.603,6.669,6.62825
0.63,6.659,6.675,6.664,6.671,6.75,6.695,6.669,6.725,6.6885
0.64,6.719,6.736,6.724,6.728,6.804,6.758,6.728,6.786,6.747875
0.65,6.777,6.808,6.791,6.774,6.854,6.817,6.786,6.838,6.805625
0.66,6.834,6.864,6.847,6.838,6.9,6.869,6.848,6.893,6.861625
0.67,6.887,6.931,6.908,6.903,6.956,6.921,6.909,6.959,6.92175
0.68,6.948,6.991,6.969,6.958,7.018,6.969,6.971,7.015,6.979875
0.69,7.012,7.042,7.033,7.02,7.079,7.016,7.031,7.074,7.038375
0.7,7.075,7.107,7.09,7.084,7.13,7.079,7.089,7.134,7.0985
0.71,7.132,7.171,7.159,7.158,7.195,7.145,7.146,7.193,7.162375
0.72,7.201,7.227,7.208,7.219,7.251,7.2,7.213,7.257,7.222
0.73,7.272,7.294,7.266,7.27,7.307,7.255,7.273,7.322,7.282375
0.74,7.328,7.363,7.316,7.326,7.372,7.323,7.339,7.377,7.343
0.75,7.385,7.438,7.37,7.397,7.428,7.378,7.402,7.435,7.404125
0.76,7.447,7.481,7.432,7.463,7.489,7.446,7.465,7.509,7.4665
0.77,7.505,7.554,7.508,7.522,7.557,7.522,7.527,7.564,7.532375
0.78,7.58,7.621,7.576,7.588,7.619,7.584,7.6,7.628,7.5995
0.79,7.652,7.687,7.645,7.649,7.688,7.65,7.662,7.694,7.665875
0.8,7.715,7.749,7.709,7.72,7.747,7.728,7.726,7.764,7.73225
0.81,7.788,7.81,7.778,7.784,7.816,7.799,7.817,7.827,7.802375
0.82,7.868,7.88,7.858,7.852,7.886,7.871,7.898,7.884,7.874625
0.83,7.938,7.971,7.938,7.933,7.962,7.944,7.967,7.968,7.952625
0.84,8.007,8.05,8.027,8.009,8.04,8.011,8.04,8.046,8.02875
0.85,8.077,8.13,8.108,8.088,8.119,8.078,8.117,8.132,8.106125
0.86,8.139,8.218,8.199,8.171,8.209,8.168,8.198,8.201,8.187875
0.87,8.221,8.289,8.27,8.263,8.297,8.265,8.288,8.281,8.27175
0.88,8.294,8.371,8.362,8.358,8.385,8.373,8.368,8.362,8.359125
0.89,8.385,8.456,8.443,8.45,8.48,8.459,8.468,8.464,8.450625
0.9,8.482,8.546,8.543,8.537,8.578,8.566,8.561,8.594,8.550875
0.91,8.586,8.64,8.64,8.626,8.671,8.677,8.66,8.679,8.647375
0.92,8.71,8.773,8.769,8.736,8.78,8.789,8.762,8.815,8.76675
0.93,8.822,8.873,8.883,8.859,8.88,8.915,8.874,8.932,8.87975
0.94,8.941,8.992,8.998,8.989,9.007,9.027,9.023,9.066,9.005375
0.95,9.127,9.123,9.132,9.117,9.172,9.157,9.148,9.233,9.151125
0.96,9.308,9.28,9.307,9.281,9.32,9.337,9.295,9.403,9.316375
0.97,9.488,9.457,9.511,9.502,9.506,9.571,9.501,9.572,9.5135
0.98,9.779,9.699,9.789,9.755,9.731,9.825,9.774,9.789,9.767625
0.99,10.24,10.026,10.211,10.124,10.146,10.126,10.173,10.192,10.15475
1,11.757,11.527,11.872,11.603,12.619,11.772,11.909,11.842,11.862625


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_randompsbf_B10R36_UL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0,0,0,0,0,0,0,0,0
0.01,0.027,0.031,0.026,0.035,0.03,0.032,0.03,0.029,0.03
0.02,0.058,0.061,0.061,0.066,0.066,0.064,0.064,0.069,0.063625
0.03,0.095,0.097,0.1,0.097,0.096,0.095,0.092,0.104,0.097
0.04,0.127,0.137,0.133,0.137,0.137,0.13,0.126,0.14,0.133375
0.05,0.172,0.174,0.167,0.169,0.171,0.172,0.166,0.18,0.171375
0.06,0.205,0.209,0.203,0.206,0.208,0.209,0.202,0.22,0.20775
0.07,0.248,0.247,0.24,0.247,0.246,0.248,0.243,0.258,0.247125
0.08,0.283,0.286,0.283,0.282,0.29,0.281,0.289,0.293,0.285875
0.09,0.321,0.332,0.322,0.321,0.336,0.324,0.333,0.331,0.3275
0.1,0.362,0.377,0.361,0.36,0.379,0.367,0.374,0.375,0.369375
0.11,0.402,0.421,0.396,0.402,0.425,0.417,0.411,0.42,0.41175
0.12,0.447,0.461,0.439,0.448,0.468,0.453,0.452,0.464,0.454
0.13,0.487,0.496,0.483,0.486,0.515,0.497,0.491,0.506,0.495125
0.14,0.53,0.539,0.523,0.537,0.557,0.547,0.535,0.545,0.539125
0.15,0.574,0.583,0.565,0.578,0.601,0.596,0.585,0.583,0.583125
0.16,0.621,0.626,0.609,0.626,0.644,0.64,0.629,0.631,0.62825
0.17,0.669,0.672,0.659,0.678,0.683,0.688,0.669,0.677,0.674375
0.18,0.708,0.72,0.718,0.727,0.73,0.732,0.71,0.719,0.7205
0.19,0.759,0.768,0.762,0.765,0.762,0.775,0.753,0.772,0.7645
0.2,0.809,0.815,0.808,0.811,0.804,0.826,0.8,0.821,0.81175
0.21,0.852,0.861,0.849,0.856,0.851,0.876,0.845,0.872,0.85775
0.22,0.897,0.911,0.894,0.903,0.901,0.922,0.89,0.918,0.9045
0.23,0.943,0.962,0.934,0.945,0.943,0.971,0.936,0.961,0.949375
0.24,0.981,1.007,0.981,0.996,0.996,1.019,0.979,1.001,0.995
0.25,1.019,1.049,1.025,1.037,1.039,1.059,1.02,1.045,1.036625
0.26,1.06,1.092,1.064,1.09,1.078,1.103,1.065,1.095,1.080875
0.27,1.108,1.131,1.107,1.135,1.122,1.149,1.105,1.141,1.12475
0.28,1.159,1.171,1.157,1.182,1.169,1.192,1.153,1.185,1.171
0.29,1.203,1.218,1.207,1.225,1.209,1.236,1.201,1.226,1.215625
0.3,1.24,1.258,1.256,1.272,1.254,1.291,1.247,1.284,1.26275
0.31,1.284,1.308,1.304,1.319,1.303,1.343,1.301,1.332,1.31175
0.32,1.338,1.359,1.355,1.365,1.35,1.38,1.354,1.384,1.360625
0.33,1.371,1.403,1.395,1.404,1.411,1.429,1.389,1.43,1.404
0.34,1.418,1.452,1.443,1.451,1.457,1.473,1.429,1.479,1.45025
0.35,1.453,1.495,1.486,1.497,1.499,1.523,1.475,1.531,1.494875
0.36,1.507,1.542,1.528,1.553,1.54,1.568,1.524,1.581,1.542875
0.37,1.551,1.587,1.576,1.605,1.577,1.614,1.565,1.621,1.587
0.38,1.591,1.633,1.632,1.652,1.629,1.651,1.613,1.666,1.633375
0.39,1.642,1.679,1.68,1.701,1.675,1.698,1.663,1.713,1.681375
0.4,1.689,1.727,1.729,1.746,1.725,1.747,1.699,1.759,1.727625
0.41,1.739,1.775,1.779,1.787,1.77,1.792,1.762,1.808,1.7765
0.42,1.791,1.823,1.823,1.835,1.818,1.831,1.81,1.848,1.822375
0.43,1.842,1.865,1.876,1.89,1.862,1.881,1.854,1.896,1.87075
0.44,1.885,1.907,1.922,1.932,1.92,1.929,1.896,1.941,1.9165
0.45,1.931,1.945,1.984,1.972,1.958,1.979,1.944,1.986,1.962375
0.46,1.984,1.986,2.032,2.019,2.001,2.024,1.993,2.03,2.008625
0.47,2.029,2.036,2.083,2.066,2.043,2.074,2.034,2.081,2.05575
0.48,2.077,2.088,2.133,2.119,2.095,2.12,2.081,2.118,2.103875
0.49,2.125,2.136,2.187,2.162,2.145,2.165,2.129,2.169,2.15225
0.5,2.178,2.192,2.235,2.203,2.195,2.214,2.178,2.221,2.202
0.51,2.224,2.234,2.282,2.246,2.247,2.255,2.226,2.258,2.2465
0.52,2.281,2.283,2.321,2.293,2.293,2.301,2.278,2.312,2.29525
0.53,2.334,2.328,2.373,2.334,2.335,2.341,2.319,2.35,2.33925
0.54,2.383,2.374,2.412,2.375,2.392,2.391,2.369,2.401,2.387125
0.55,2.426,2.411,2.461,2.422,2.434,2.443,2.423,2.447,2.433375
0.56,2.476,2.464,2.51,2.476,2.488,2.494,2.468,2.493,2.483625
0.57,2.518,2.509,2.57,2.533,2.524,2.546,2.515,2.541,2.532
0.58,2.565,2.561,2.616,2.59,2.569,2.587,2.559,2.582,2.578625
0.59,2.624,2.613,2.658,2.642,2.612,2.634,2.604,2.623,2.62625
0.6,2.669,2.659,2.709,2.695,2.661,2.682,2.656,2.664,2.674375
0.61,2.722,2.705,2.762,2.733,2.706,2.727,2.705,2.711,2.721375
0.62,2.777,2.758,2.811,2.781,2.752,2.776,2.754,2.765,2.77175
0.63,2.829,2.805,2.857,2.837,2.804,2.823,2.801,2.823,2.822375
0.64,2.874,2.851,2.9,2.883,2.856,2.877,2.859,2.874,2.87175
0.65,2.932,2.91,2.952,2.934,2.903,2.925,2.902,2.932,2.92375
0.66,2.99,2.965,2.996,2.992,2.957,2.982,2.956,2.977,2.976875
0.67,3.036,3.017,3.051,3.051,3.012,3.029,3.017,3.023,3.0295
0.68,3.082,3.062,3.108,3.101,3.056,3.079,3.075,3.08,3.080375
0.69,3.136,3.103,3.166,3.158,3.105,3.141,3.123,3.127,3.132375
0.7,3.192,3.166,3.219,3.205,3.156,3.188,3.184,3.181,3.186375
0.71,3.25,3.217,3.282,3.258,3.21,3.243,3.228,3.236,3.2405
0.72,3.298,3.278,3.335,3.321,3.26,3.298,3.289,3.293,3.2965
0.73,3.355,3.335,3.389,3.385,3.314,3.347,3.339,3.356,3.3525
0.74,3.42,3.394,3.45,3.441,3.371,3.396,3.385,3.406,3.407875
0.75,3.479,3.455,3.507,3.493,3.422,3.45,3.434,3.467,3.463375
0.76,3.532,3.512,3.567,3.555,3.475,3.506,3.498,3.519,3.5205
0.77,3.589,3.572,3.627,3.613,3.543,3.559,3.558,3.587,3.581
0.78,3.647,3.639,3.689,3.672,3.599,3.617,3.623,3.655,3.642625
0.79,3.707,3.704,3.752,3.728,3.665,3.682,3.683,3.716,3.704625
0.8,3.762,3.766,3.812,3.793,3.734,3.757,3.747,3.779,3.76875
0.81,3.819,3.829,3.893,3.851,3.806,3.82,3.806,3.857,3.835125
0.82,3.89,3.89,3.961,3.918,3.872,3.895,3.879,3.912,3.902125
0.83,3.954,3.948,4.028,3.975,3.943,3.955,3.943,3.98,3.96575
0.84,4.024,4.013,4.098,4.04,4.011,4.028,4.011,4.057,4.03525
0.85,4.098,4.09,4.166,4.104,4.094,4.1,4.091,4.127,4.10875
0.86,4.176,4.183,4.236,4.177,4.166,4.175,4.161,4.201,4.184375
0.87,4.26,4.261,4.307,4.24,4.254,4.251,4.226,4.281,4.26
0.88,4.348,4.342,4.381,4.332,4.329,4.329,4.321,4.378,4.345
0.89,4.418,4.435,4.462,4.415,4.418,4.427,4.426,4.455,4.432
0.9,4.512,4.526,4.546,4.51,4.503,4.513,4.519,4.552,4.522625
0.91,4.607,4.62,4.647,4.621,4.607,4.589,4.61,4.631,4.6165
0.92,4.734,4.718,4.752,4.71,4.721,4.695,4.7,4.73,4.72
0.93,4.842,4.834,4.865,4.801,4.841,4.821,4.81,4.869,4.835375
0.94,4.959,4.952,4.972,4.939,4.95,4.952,4.93,4.983,4.954625
0.95,5.104,5.065,5.106,5.075,5.08,5.103,5.084,5.123,5.0925
0.96,5.264,5.216,5.268,5.221,5.218,5.257,5.26,5.263,5.245875
0.97,5.456,5.408,5.445,5.401,5.425,5.476,5.474,5.424,5.438625
0.98,5.719,5.673,5.735,5.643,5.657,5.756,5.729,5.648,5.695
0.99,6.106,5.982,6.134,6.068,6.041,6.13,6.077,6.035,6.071625
1,7.585,7.419,7.714,8.193,7.546,7.609,7.876,7.587,7.691125


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_BS10_RIS36_DL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.098,0.302,0.149,0.096,0.006,0.011,0.092,0.071,0.103125
0.01,3.024,3.526,3.53,3.668,3.614,3.356,3.031,3.637,3.42325
0.02,3.922,4.528,4.544,4.552,4.499,4.249,3.943,4.6,4.354625
0.03,4.524,5.055,5.134,5.125,5.107,4.942,4.525,5.132,4.943
0.04,4.913,5.48,5.613,5.553,5.528,5.384,5.01,5.574,5.381875
0.05,5.229,5.791,5.936,5.861,5.848,5.718,5.345,5.895,5.702875
0.06,5.482,6.139,6.168,6.137,6.136,5.964,5.616,6.182,5.978
0.07,5.701,6.375,6.402,6.366,6.367,6.197,5.85,6.379,6.204625
0.08,5.906,6.563,6.584,6.558,6.571,6.373,6.042,6.561,6.39475
0.09,6.068,6.76,6.75,6.743,6.752,6.537,6.236,6.736,6.57275
0.1,6.241,6.923,6.902,6.883,6.919,6.724,6.377,6.91,6.734875
0.11,6.4,7.05,7.052,7.03,7.053,6.869,6.538,7.065,6.882125
0.12,6.525,7.188,7.177,7.153,7.186,6.993,6.664,7.196,7.01025
0.13,6.652,7.313,7.303,7.273,7.329,7.107,6.788,7.324,7.136125
0.14,6.771,7.43,7.425,7.376,7.427,7.22,6.917,7.457,7.252875
0.15,6.871,7.548,7.545,7.473,7.539,7.338,7.038,7.56,7.364
0.16,6.966,7.638,7.639,7.576,7.643,7.456,7.135,7.664,7.464625
0.17,7.076,7.747,7.748,7.658,7.751,7.552,7.214,7.78,7.56575
0.18,7.167,7.844,7.84,7.768,7.848,7.648,7.306,7.872,7.661625
0.19,7.252,7.93,7.92,7.842,7.953,7.731,7.401,7.953,7.74775
0.2,7.331,8.004,7.995,7.913,8.033,7.81,7.478,8.033,7.824625
0.21,7.416,8.072,8.075,8.006,8.102,7.898,7.567,8.117,7.906625
0.22,7.498,8.148,8.147,8.075,8.174,7.969,7.657,8.194,7.98275
0.23,7.566,8.222,8.232,8.152,8.25,8.029,7.73,8.252,8.054125
0.24,7.631,8.294,8.301,8.212,8.31,8.106,7.81,8.323,8.123375
0.25,7.7,8.352,8.358,8.272,8.369,8.165,7.884,8.4,8.1875
0.26,7.777,8.415,8.426,8.34,8.433,8.224,7.948,8.466,8.253625
0.27,7.833,8.483,8.493,8.412,8.506,8.291,8.004,8.526,8.3185
0.28,7.892,8.552,8.559,8.467,8.567,8.363,8.065,8.595,8.3825
0.29,7.963,8.61,8.625,8.533,8.635,8.431,8.127,8.658,8.44775
0.3,8.013,8.672,8.686,8.59,8.709,8.489,8.182,8.71,8.506375
0.31,8.069,8.73,8.736,8.649,8.764,8.55,8.257,8.774,8.566125
0.32,8.13,8.781,8.8,8.704,8.816,8.612,8.312,8.837,8.624
0.33,8.188,8.838,8.855,8.751,8.861,8.679,8.368,8.892,8.679
0.34,8.238,8.89,8.912,8.795,8.921,8.743,8.418,8.946,8.732875
0.35,8.289,8.941,8.972,8.856,8.978,8.804,8.47,9.002,8.789
0.36,8.34,8.999,9.023,8.911,9.034,8.859,8.532,9.058,8.8445
0.37,8.394,9.058,9.077,8.956,9.077,8.909,8.583,9.103,8.894625
0.38,8.44,9.108,9.134,9.002,9.122,8.96,8.635,9.149,8.94375
0.39,8.49,9.162,9.193,9.053,9.169,9.01,8.688,9.195,8.995
0.4,8.541,9.209,9.231,9.095,9.219,9.061,8.741,9.247,9.043
0.41,8.596,9.259,9.274,9.142,9.264,9.113,8.786,9.296,9.09125
0.42,8.643,9.308,9.317,9.186,9.305,9.169,8.832,9.345,9.138125
0.43,8.692,9.353,9.356,9.235,9.362,9.211,8.88,9.394,9.185375
0.44,8.735,9.39,9.395,9.276,9.411,9.258,8.93,9.437,9.229
0.45,8.779,9.444,9.444,9.319,9.455,9.302,8.977,9.482,9.27525
0.46,8.833,9.491,9.49,9.363,9.494,9.347,9.029,9.527,9.32175
0.47,8.878,9.532,9.542,9.4,9.54,9.385,9.067,9.569,9.364125
0.48,8.916,9.576,9.585,9.441,9.573,9.431,9.11,9.605,9.404625
0.49,8.962,9.612,9.628,9.483,9.619,9.474,9.149,9.653,9.4475
0.5,9.003,9.65,9.669,9.528,9.659,9.515,9.198,9.693,9.489375
0.51,9.031,9.701,9.716,9.571,9.697,9.548,9.238,9.734,9.5295
0.52,9.078,9.741,9.759,9.616,9.75,9.596,9.282,9.769,9.573875
0.53,9.119,9.783,9.804,9.655,9.79,9.636,9.325,9.814,9.61575
0.54,9.163,9.821,9.844,9.696,9.833,9.679,9.373,9.848,9.657125
0.55,9.2,9.863,9.881,9.734,9.874,9.713,9.424,9.893,9.69775
0.56,9.241,9.905,9.923,9.774,9.91,9.755,9.468,9.936,9.739
0.57,9.278,9.945,9.962,9.814,9.953,9.795,9.508,9.972,9.778375
0.58,9.32,9.984,10,9.855,9.992,9.834,9.553,10.012,9.81875
0.59,9.361,10.034,10.043,9.899,10.034,9.885,9.588,10.049,9.861625
0.6,9.408,10.077,10.082,9.94,10.069,9.922,9.629,10.089,9.902
0.61,9.45,10.116,10.122,9.98,10.107,9.96,9.669,10.125,9.941125
0.62,9.482,10.163,10.164,10.025,10.143,9.995,9.708,10.17,9.98125
0.63,9.523,10.202,10.209,10.058,10.18,10.036,9.753,10.211,10.0215
0.64,9.567,10.245,10.25,10.1,10.223,10.075,9.801,10.248,10.063625
0.65,9.607,10.283,10.294,10.137,10.262,10.111,9.847,10.282,10.102875
0.66,9.644,10.325,10.337,10.175,10.305,10.15,9.893,10.328,10.144625
0.67,9.694,10.372,10.378,10.213,10.341,10.194,9.933,10.367,10.1865
0.68,9.735,10.411,10.422,10.251,10.382,10.232,9.981,10.407,10.227625
0.69,9.774,10.448,10.463,10.293,10.428,10.267,10.028,10.446,10.268375
0.7,9.813,10.491,10.498,10.333,10.459,10.302,10.073,10.489,10.30725
0.71,9.855,10.526,10.542,10.368,10.499,10.354,10.106,10.539,10.348625
0.72,9.897,10.567,10.574,10.407,10.544,10.394,10.153,10.577,10.389125
0.73,9.946,10.605,10.61,10.446,10.582,10.438,10.198,10.624,10.431125
0.74,9.985,10.646,10.652,10.49,10.631,10.481,10.234,10.664,10.472875
0.75,10.029,10.685,10.699,10.532,10.674,10.531,10.283,10.702,10.516875
0.76,10.068,10.726,10.746,10.573,10.706,10.582,10.324,10.743,10.5585
0.77,10.111,10.774,10.786,10.624,10.761,10.627,10.37,10.78,10.604125
0.78,10.156,10.811,10.831,10.67,10.799,10.677,10.409,10.815,10.646
0.79,10.207,10.858,10.875,10.711,10.847,10.719,10.467,10.864,10.6935
0.8,10.257,10.903,10.924,10.751,10.896,10.77,10.511,10.91,10.74025
0.81,10.3,10.955,10.971,10.793,10.943,10.821,10.556,10.959,10.78725
0.82,10.352,10.992,11.024,10.829,10.99,10.876,10.604,11.014,10.835125
0.83,10.404,11.044,11.082,10.878,11.04,10.932,10.658,11.071,10.888625
0.84,10.459,11.102,11.142,10.923,11.09,10.977,10.712,11.114,10.939875
0.85,10.509,11.153,11.19,10.965,11.133,11.036,10.772,11.162,10.99
0.86,10.557,11.212,11.238,11.02,11.189,11.087,10.832,11.215,11.04375
0.87,10.609,11.268,11.301,11.064,11.254,11.138,10.901,11.276,11.101375
0.88,10.66,11.319,11.358,11.113,11.313,11.192,10.959,11.328,11.15525
0.89,10.715,11.379,11.427,11.169,11.377,11.264,11.026,11.387,11.218
0.9,10.778,11.452,11.478,11.227,11.441,11.316,11.095,11.451,11.27975
0.91,10.841,11.512,11.542,11.299,11.502,11.379,11.173,11.516,11.3455
0.92,10.921,11.574,11.616,11.362,11.574,11.459,11.241,11.584,11.416375
0.93,11.001,11.651,11.697,11.454,11.655,11.54,11.322,11.673,11.499125
0.94,11.086,11.738,11.782,11.541,11.747,11.616,11.407,11.759,11.5845
0.95,11.174,11.827,11.867,11.647,11.841,11.731,11.522,11.843,11.6815
0.96,11.29,11.912,11.958,11.746,11.956,11.844,11.621,11.944,11.783875
0.97,11.418,12.053,12.089,11.879,12.063,11.948,11.756,12.07,11.9095
0.98,11.6,12.189,12.248,12.041,12.221,12.115,11.926,12.223,12.070375
0.99,11.864,12.424,12.521,12.245,12.438,12.291,12.149,12.491,12.302875
1,12.908,13.212,13.71,13.017,13.413,13.211,13.331,13.41,13.2765


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_BS10_RIS36_UL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.002,0.009,0.016,0.005,0.018,0,0.023,0.003,0.0095
0.01,0.606,0.718,0.737,0.732,0.699,0.736,0.772,0.865,0.733125
0.02,1.137,1.16,1.249,1.285,1.194,1.228,1.192,1.349,1.22425
0.03,1.558,1.553,1.557,1.667,1.58,1.577,1.54,1.716,1.5935
0.04,1.836,1.791,1.83,1.94,1.85,1.908,1.825,2.013,1.874125
0.05,2.065,2.021,2.076,2.153,2.092,2.157,2.055,2.274,2.111625
0.06,2.291,2.221,2.311,2.411,2.326,2.409,2.263,2.496,2.341
0.07,2.49,2.393,2.484,2.633,2.492,2.627,2.435,2.725,2.534875
0.08,2.634,2.571,2.663,2.804,2.648,2.815,2.573,2.922,2.70375
0.09,2.793,2.705,2.832,2.996,2.801,2.966,2.739,3.051,2.860375
0.1,2.935,2.871,2.964,3.127,2.95,3.097,2.866,3.2,3.00125
0.11,3.053,3.006,3.098,3.259,3.111,3.214,2.986,3.336,3.132875
0.12,3.186,3.13,3.209,3.387,3.269,3.316,3.083,3.456,3.2545
0.13,3.29,3.245,3.326,3.524,3.38,3.423,3.187,3.559,3.36675
0.14,3.397,3.362,3.405,3.624,3.485,3.532,3.294,3.654,3.469125
0.15,3.497,3.475,3.488,3.747,3.584,3.643,3.379,3.741,3.56925
0.16,3.598,3.573,3.581,3.839,3.676,3.724,3.469,3.821,3.660125
0.17,3.678,3.664,3.658,3.921,3.768,3.808,3.546,3.906,3.743625
0.18,3.766,3.757,3.755,4.007,3.848,3.89,3.632,3.982,3.829625
0.19,3.838,3.829,3.847,4.085,3.918,3.982,3.703,4.056,3.90725
0.2,3.925,3.909,3.927,4.164,3.996,4.042,3.777,4.137,3.984625
0.21,3.999,3.98,4.015,4.236,4.061,4.122,3.846,4.219,4.05975
0.22,4.068,4.052,4.096,4.296,4.146,4.188,3.913,4.296,4.131875
0.23,4.135,4.121,4.157,4.373,4.21,4.259,3.974,4.367,4.1995
0.24,4.197,4.193,4.221,4.439,4.284,4.321,4.04,4.439,4.26675
0.25,4.261,4.258,4.285,4.5,4.341,4.378,4.101,4.506,4.32875
0.26,4.318,4.318,4.346,4.56,4.396,4.449,4.164,4.573,4.3905
0.27,4.381,4.387,4.412,4.606,4.449,4.516,4.223,4.634,4.451
0.28,4.438,4.442,4.475,4.671,4.502,4.575,4.275,4.7,4.50975
0.29,4.494,4.508,4.535,4.732,4.551,4.636,4.342,4.753,4.568875
0.3,4.542,4.569,4.599,4.786,4.611,4.688,4.392,4.817,4.6255
0.31,4.591,4.624,4.667,4.845,4.662,4.757,4.462,4.867,4.684375
0.32,4.648,4.675,4.721,4.906,4.714,4.81,4.52,4.921,4.739375
0.33,4.694,4.734,4.778,4.967,4.762,4.865,4.569,4.966,4.791875
0.34,4.747,4.791,4.832,5.016,4.807,4.913,4.618,5.006,4.84125
0.35,4.8,4.841,4.874,5.063,4.862,4.962,4.674,5.055,4.891375
0.36,4.848,4.899,4.928,5.114,4.913,5.009,4.718,5.098,4.940875
0.37,4.895,4.938,4.98,5.163,4.959,5.056,4.759,5.137,4.985875
0.38,4.938,4.99,5.031,5.212,5.01,5.118,4.808,5.183,5.03625
0.39,4.981,5.037,5.082,5.264,5.052,5.16,4.855,5.226,5.082125
0.4,5.032,5.084,5.131,5.305,5.097,5.203,4.899,5.273,5.128
0.41,5.081,5.135,5.177,5.351,5.143,5.252,4.943,5.313,5.174375
0.42,5.122,5.18,5.227,5.389,5.184,5.293,4.983,5.355,5.216625
0.43,5.164,5.219,5.274,5.426,5.232,5.339,5.021,5.405,5.26
0.44,5.21,5.257,5.312,5.471,5.275,5.388,5.062,5.443,5.30225
0.45,5.247,5.299,5.348,5.511,5.312,5.431,5.108,5.475,5.341375
0.46,5.287,5.343,5.394,5.548,5.355,5.469,5.147,5.508,5.381375
0.47,5.331,5.387,5.433,5.586,5.4,5.512,5.19,5.557,5.4245
0.48,5.363,5.431,5.471,5.631,5.438,5.56,5.234,5.596,5.4655
0.49,5.402,5.471,5.507,5.667,5.49,5.596,5.274,5.639,5.50575
0.5,5.444,5.511,5.543,5.707,5.533,5.636,5.316,5.684,5.54675
0.51,5.482,5.552,5.58,5.751,5.581,5.678,5.359,5.723,5.58825
0.52,5.525,5.594,5.612,5.793,5.622,5.72,5.398,5.765,5.628625
0.53,5.567,5.632,5.651,5.834,5.664,5.766,5.436,5.805,5.669375
0.54,5.601,5.679,5.694,5.873,5.701,5.799,5.472,5.839,5.70725
0.55,5.642,5.724,5.729,5.918,5.739,5.838,5.51,5.877,5.747125
0.56,5.681,5.763,5.764,5.957,5.779,5.879,5.545,5.915,5.785375
0.57,5.718,5.804,5.801,5.994,5.821,5.923,5.582,5.95,5.824125
0.58,5.759,5.846,5.834,6.036,5.857,5.959,5.619,5.989,5.862375
0.59,5.799,5.884,5.874,6.076,5.905,5.998,5.655,6.03,5.902625
0.6,5.831,5.926,5.904,6.117,5.943,6.04,5.692,6.063,5.9395
0.61,5.866,5.972,5.943,6.155,5.976,6.075,5.724,6.098,5.976125
0.62,5.904,6.015,5.978,6.195,6.017,6.115,5.76,6.133,6.014625
0.63,5.945,6.055,6.013,6.234,6.054,6.155,5.796,6.17,6.05275
0.64,5.99,6.088,6.05,6.273,6.089,6.197,5.836,6.211,6.09175
0.65,6.025,6.122,6.092,6.316,6.13,6.235,5.875,6.244,6.129875
0.66,6.067,6.166,6.125,6.357,6.172,6.269,5.914,6.278,6.1685
0.67,6.111,6.2,6.163,6.397,6.217,6.311,5.955,6.324,6.20975
0.68,6.156,6.238,6.203,6.438,6.252,6.35,6.001,6.361,6.249875
0.69,6.189,6.284,6.239,6.479,6.286,6.386,6.042,6.397,6.28775
0.7,6.23,6.327,6.28,6.517,6.327,6.423,6.083,6.437,6.328
0.71,6.266,6.369,6.329,6.562,6.366,6.468,6.128,6.479,6.370875
0.72,6.308,6.413,6.373,6.603,6.406,6.515,6.171,6.513,6.41275
0.73,6.349,6.453,6.409,6.648,6.444,6.553,6.207,6.546,6.451125
0.74,6.389,6.49,6.448,6.685,6.485,6.59,6.247,6.582,6.4895
0.75,6.431,6.533,6.487,6.723,6.523,6.628,6.288,6.626,6.529875
0.76,6.473,6.569,6.528,6.766,6.562,6.668,6.328,6.661,6.569375
0.77,6.514,6.605,6.569,6.805,6.601,6.71,6.372,6.698,6.60925
0.78,6.565,6.648,6.613,6.847,6.649,6.746,6.412,6.733,6.651625
0.79,6.607,6.691,6.658,6.897,6.694,6.789,6.446,6.78,6.69525
0.8,6.644,6.731,6.697,6.945,6.745,6.829,6.489,6.821,6.737625
0.81,6.686,6.775,6.741,6.986,6.791,6.867,6.54,6.871,6.782125
0.82,6.736,6.824,6.781,7.032,6.842,6.912,6.583,6.909,6.827375
0.83,6.78,6.867,6.824,7.07,6.887,6.952,6.631,6.954,6.870625
0.84,6.825,6.915,6.868,7.12,6.93,7.008,6.675,7,6.917625
0.85,6.877,6.958,6.918,7.175,6.979,7.057,6.734,7.048,6.96825
0.86,6.929,7.006,6.976,7.225,7.037,7.111,6.787,7.098,7.021125
0.87,6.978,7.062,7.033,7.27,7.084,7.157,6.842,7.153,7.072375
0.88,7.025,7.114,7.086,7.328,7.13,7.219,6.896,7.205,7.125375
0.89,7.085,7.186,7.13,7.387,7.178,7.276,6.954,7.261,7.182125
0.9,7.153,7.257,7.195,7.441,7.232,7.339,7.019,7.313,7.243625
0.91,7.234,7.327,7.253,7.503,7.297,7.422,7.096,7.383,7.314375
0.92,7.305,7.404,7.323,7.579,7.372,7.485,7.16,7.45,7.38475
0.93,7.372,7.486,7.385,7.652,7.448,7.544,7.25,7.521,7.45725
0.94,7.459,7.56,7.471,7.724,7.529,7.609,7.339,7.609,7.5375
0.95,7.543,7.649,7.566,7.811,7.611,7.707,7.426,7.702,7.626875
0.96,7.644,7.754,7.665,7.921,7.691,7.818,7.524,7.826,7.730375
0.97,7.776,7.872,7.776,8.045,7.798,7.902,7.646,7.951,7.84575
0.98,7.931,8.02,7.9,8.181,7.963,8.058,7.817,8.076,7.99325
0.99,8.12,8.224,8.127,8.368,8.16,8.286,8.052,8.316,8.206625
1,9.102,9.385,8.881,9.621,9.466,9.451,9.036,9.445,9.298375


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_BS14_RIS36_DL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.032,0.296,0.025,0.147,0.301,0.226,0.269,0.014,0.16375
0.01,3.88,3.681,3.927,3.482,3.846,3.894,3.746,3.909,3.795625
0.02,4.862,4.649,4.871,4.358,4.757,4.777,4.702,4.935,4.738875
0.03,5.483,5.25,5.436,4.974,5.293,5.351,5.33,5.513,5.32875
0.04,5.866,5.732,5.923,5.362,5.731,5.777,5.751,5.942,5.7605
0.05,6.176,6.057,6.187,5.679,6.088,6.123,6.052,6.276,6.07975
0.06,6.452,6.287,6.479,5.993,6.416,6.409,6.312,6.53,6.35975
0.07,6.654,6.504,6.703,6.177,6.67,6.633,6.531,6.735,6.575875
0.08,6.885,6.692,6.878,6.405,6.869,6.83,6.717,6.915,6.773875
0.09,7.062,6.867,7.063,6.61,7.067,6.993,6.905,7.101,6.9585
0.1,7.212,7.03,7.211,6.795,7.235,7.171,7.041,7.282,7.122125
0.11,7.359,7.165,7.346,6.927,7.379,7.332,7.19,7.409,7.263375
0.12,7.487,7.3,7.463,7.069,7.494,7.45,7.309,7.532,7.388
0.13,7.609,7.443,7.582,7.172,7.616,7.568,7.443,7.65,7.510375
0.14,7.713,7.565,7.701,7.279,7.755,7.682,7.552,7.786,7.629125
0.15,7.825,7.669,7.815,7.388,7.849,7.787,7.672,7.888,7.736625
0.16,7.927,7.758,7.934,7.481,7.961,7.905,7.759,7.988,7.839125
0.17,8.029,7.856,8.022,7.56,8.059,8.001,7.849,8.067,7.930375
0.18,8.125,7.944,8.12,7.667,8.148,8.098,7.933,8.163,8.02475
0.19,8.214,8.015,8.214,7.751,8.23,8.184,8,8.246,8.10675
0.2,8.302,8.105,8.298,7.83,8.297,8.261,8.081,8.322,8.187
0.21,8.384,8.176,8.376,7.898,8.362,8.338,8.157,8.399,8.26125
0.22,8.458,8.256,8.445,7.978,8.448,8.404,8.225,8.474,8.336
0.23,8.524,8.321,8.508,8.046,8.523,8.464,8.298,8.555,8.404875
0.24,8.575,8.393,8.583,8.114,8.594,8.536,8.373,8.623,8.473875
0.25,8.652,8.456,8.656,8.2,8.654,8.611,8.452,8.689,8.54625
0.26,8.717,8.531,8.716,8.262,8.7,8.675,8.529,8.751,8.610125
0.27,8.791,8.597,8.765,8.326,8.763,8.737,8.603,8.816,8.67475
0.28,8.862,8.643,8.816,8.378,8.821,8.798,8.668,8.87,8.732
0.29,8.917,8.698,8.883,8.438,8.881,8.862,8.725,8.932,8.792
0.3,8.98,8.75,8.935,8.498,8.935,8.918,8.782,8.993,8.848875
0.31,9.037,8.812,8.988,8.555,8.995,8.973,8.837,9.046,8.905375
0.32,9.093,8.868,9.031,8.61,9.05,9.028,8.886,9.098,8.958
0.33,9.146,8.92,9.093,8.661,9.092,9.076,8.942,9.151,9.010125
0.34,9.2,8.975,9.146,8.711,9.14,9.138,8.997,9.206,9.064125
0.35,9.255,9.022,9.195,8.764,9.193,9.189,9.05,9.271,9.117375
0.36,9.303,9.068,9.253,8.809,9.253,9.242,9.101,9.32,9.168625
0.37,9.359,9.122,9.305,8.862,9.296,9.289,9.151,9.373,9.219625
0.38,9.406,9.168,9.359,8.91,9.342,9.344,9.206,9.43,9.270625
0.39,9.456,9.22,9.407,8.953,9.393,9.389,9.261,9.489,9.321
0.4,9.506,9.264,9.45,9.007,9.436,9.436,9.304,9.539,9.36775
0.41,9.551,9.304,9.493,9.067,9.482,9.479,9.35,9.6,9.41575
0.42,9.595,9.339,9.535,9.109,9.531,9.519,9.396,9.643,9.458375
0.43,9.638,9.384,9.586,9.151,9.568,9.57,9.441,9.691,9.503625
0.44,9.685,9.431,9.632,9.192,9.615,9.615,9.49,9.739,9.549875
0.45,9.728,9.483,9.683,9.236,9.662,9.658,9.53,9.789,9.596125
0.46,9.762,9.518,9.731,9.282,9.707,9.705,9.571,9.829,9.638125
0.47,9.815,9.557,9.771,9.333,9.749,9.746,9.618,9.88,9.683625
0.48,9.864,9.596,9.812,9.379,9.794,9.79,9.656,9.926,9.727125
0.49,9.903,9.637,9.853,9.429,9.828,9.831,9.705,9.977,9.770375
0.5,9.949,9.682,9.895,9.48,9.87,9.872,9.746,10.016,9.81375
0.51,9.991,9.72,9.945,9.522,9.909,9.908,9.787,10.058,9.855
0.52,10.032,9.762,9.982,9.559,9.953,9.948,9.823,10.095,9.89425
0.53,10.071,9.806,10.015,9.606,9.995,9.988,9.866,10.137,9.9355
0.54,10.109,9.851,10.058,9.654,10.032,10.03,9.902,10.172,9.976
0.55,10.142,9.89,10.101,9.694,10.07,10.073,9.943,10.217,10.01625
0.56,10.18,9.935,10.146,9.729,10.104,10.116,9.98,10.257,10.055875
0.57,10.22,9.979,10.194,9.771,10.143,10.157,10.02,10.297,10.097625
0.58,10.261,10.021,10.237,9.819,10.185,10.2,10.052,10.339,10.13925
0.59,10.297,10.058,10.276,9.863,10.221,10.239,10.093,10.378,10.178125
0.6,10.334,10.099,10.309,9.906,10.256,10.284,10.136,10.421,10.218125
0.61,10.377,10.134,10.358,9.948,10.291,10.33,10.176,10.458,10.259
0.62,10.413,10.173,10.397,9.982,10.332,10.372,10.216,10.493,10.29725
0.63,10.456,10.212,10.443,10.024,10.368,10.414,10.256,10.534,10.338375
0.64,10.503,10.249,10.49,10.066,10.402,10.456,10.291,10.574,10.378875
0.65,10.547,10.289,10.53,10.102,10.434,10.497,10.332,10.618,10.418625
0.66,10.586,10.336,10.58,10.141,10.471,10.535,10.371,10.656,10.4595
0.67,10.632,10.367,10.63,10.174,10.508,10.58,10.412,10.702,10.500625
0.68,10.672,10.407,10.67,10.211,10.558,10.626,10.46,10.747,10.543875
0.69,10.706,10.448,10.71,10.248,10.594,10.663,10.499,10.789,10.582125
0.7,10.753,10.49,10.753,10.285,10.63,10.71,10.542,10.835,10.62475
0.71,10.794,10.524,10.798,10.324,10.667,10.756,10.583,10.873,10.664875
0.72,10.836,10.568,10.842,10.363,10.703,10.802,10.623,10.914,10.706375
0.73,10.875,10.607,10.883,10.401,10.744,10.84,10.665,10.957,10.7465
0.74,10.923,10.65,10.925,10.442,10.782,10.88,10.71,11.007,10.789875
0.75,10.965,10.69,10.967,10.481,10.823,10.921,10.75,11.047,10.8305
0.76,11.013,10.733,11.016,10.52,10.869,10.959,10.793,11.095,10.87475
0.77,11.061,10.774,11.054,10.559,10.908,11.001,10.843,11.142,10.91775
0.78,11.105,10.816,11.105,10.6,10.951,11.047,10.887,11.19,10.962625
0.79,11.154,10.85,11.148,10.644,10.992,11.091,10.938,11.242,11.007375
0.8,11.197,10.886,11.184,10.695,11.035,11.145,10.984,11.282,11.051
0.81,11.236,10.929,11.238,10.743,11.078,11.188,11.033,11.33,11.096875
0.82,11.288,10.972,11.283,10.789,11.121,11.228,11.075,11.38,11.142
0.83,11.334,11.022,11.332,10.833,11.166,11.278,11.128,11.424,11.189625
0.84,11.386,11.068,11.374,10.884,11.213,11.328,11.182,11.473,11.2385
0.85,11.434,11.108,11.435,10.932,11.26,11.373,11.235,11.518,11.286875
0.86,11.482,11.16,11.484,10.978,11.305,11.419,11.286,11.563,11.334625
0.87,11.535,11.215,11.531,11.037,11.351,11.482,11.342,11.613,11.38825
0.88,11.582,11.282,11.59,11.09,11.408,11.534,11.4,11.673,11.444875
0.89,11.636,11.34,11.641,11.145,11.461,11.598,11.464,11.727,11.5015
0.9,11.704,11.394,11.703,11.203,11.519,11.655,11.534,11.789,11.562625
0.91,11.774,11.449,11.783,11.275,11.59,11.725,11.601,11.848,11.630625
0.92,11.847,11.514,11.846,11.333,11.657,11.789,11.673,11.917,11.697
0.93,11.915,11.603,11.917,11.406,11.735,11.859,11.741,11.992,11.771
0.94,11.999,11.675,12.002,11.498,11.819,11.947,11.827,12.07,11.854625
0.95,12.115,11.768,12.089,11.585,11.918,12.045,11.915,12.146,11.947625
0.96,12.215,11.864,12.195,11.693,12.045,12.142,12.018,12.239,12.051375
0.97,12.353,11.992,12.33,11.809,12.19,12.267,12.149,12.365,12.181875
0.98,12.481,12.175,12.5,11.975,12.347,12.429,12.308,12.509,12.3405
0.99,12.691,12.414,12.725,12.157,12.613,12.652,12.551,12.746,12.568625
1,13.853,13.455,13.733,13.139,13.772,13.571,13.578,13.97,13.633875


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_BS14_RIS36_UL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.001,0.006,0.001,0.024,0.005,0.006,0.009,0.018,0.00875
0.01,0.82,0.817,0.891,0.698,0.905,0.717,0.766,1.059,0.834125
0.02,1.4,1.272,1.435,1.209,1.468,1.222,1.325,1.624,1.369375
0.03,1.869,1.669,1.845,1.56,1.762,1.598,1.686,2.007,1.7495
0.04,2.193,1.918,2.154,1.833,2.079,1.937,1.973,2.296,2.047875
0.05,2.43,2.163,2.402,2.032,2.338,2.181,2.232,2.534,2.289
0.06,2.664,2.339,2.593,2.242,2.58,2.406,2.465,2.788,2.509625
0.07,2.862,2.538,2.794,2.431,2.794,2.623,2.671,2.976,2.711125
0.08,3.032,2.735,2.977,2.603,2.957,2.793,2.814,3.138,2.881125
0.09,3.173,2.888,3.159,2.749,3.111,2.943,2.958,3.285,3.03325
0.1,3.31,3.024,3.297,2.888,3.266,3.112,3.102,3.44,3.179875
0.11,3.458,3.167,3.433,2.994,3.402,3.241,3.256,3.573,3.3155
0.12,3.574,3.283,3.546,3.11,3.512,3.363,3.388,3.691,3.433375
0.13,3.704,3.394,3.662,3.231,3.628,3.481,3.49,3.808,3.54975
0.14,3.792,3.494,3.762,3.335,3.729,3.565,3.589,3.911,3.647125
0.15,3.901,3.59,3.86,3.439,3.842,3.667,3.706,4.014,3.752375
0.16,4.001,3.678,3.951,3.533,3.939,3.757,3.789,4.112,3.845
0.17,4.088,3.77,4.036,3.621,4.027,3.846,3.894,4.202,3.9355
0.18,4.182,3.849,4.12,3.709,4.118,3.929,3.99,4.286,4.022875
0.19,4.249,3.928,4.203,3.782,4.19,4.011,4.077,4.368,4.101
0.2,4.316,4.008,4.277,3.854,4.263,4.091,4.148,4.459,4.177
0.21,4.388,4.086,4.35,3.935,4.343,4.154,4.221,4.541,4.25225
0.22,4.463,4.151,4.428,3.999,4.421,4.234,4.306,4.61,4.3265
0.23,4.525,4.219,4.498,4.075,4.484,4.303,4.379,4.681,4.3955
0.24,4.592,4.287,4.566,4.138,4.566,4.364,4.437,4.74,4.46125
0.25,4.654,4.344,4.63,4.211,4.621,4.439,4.505,4.797,4.525125
0.26,4.709,4.421,4.697,4.268,4.678,4.509,4.554,4.861,4.587125
0.27,4.775,4.491,4.765,4.323,4.731,4.576,4.611,4.92,4.649
0.28,4.842,4.553,4.819,4.387,4.791,4.644,4.679,4.991,4.71325
0.29,4.905,4.609,4.87,4.445,4.842,4.707,4.744,5.05,4.7715
0.3,4.959,4.671,4.928,4.501,4.893,4.761,4.799,5.111,4.827875
0.31,4.999,4.72,4.974,4.558,4.951,4.808,4.85,5.169,4.878625
0.32,5.059,4.771,5.033,4.606,5.009,4.869,4.901,5.227,4.934375
0.33,5.108,4.829,5.085,4.663,5.06,4.924,4.951,5.287,4.988375
0.34,5.161,4.87,5.137,4.706,5.11,4.98,5,5.331,5.036875
0.35,5.212,4.921,5.188,4.757,5.169,5.034,5.055,5.378,5.08925
0.36,5.256,4.963,5.243,4.82,5.219,5.08,5.108,5.433,5.14025
0.37,5.306,5.012,5.296,4.869,5.26,5.129,5.159,5.476,5.188375
0.38,5.35,5.064,5.339,4.914,5.304,5.172,5.21,5.513,5.23325
0.39,5.395,5.108,5.385,4.967,5.352,5.219,5.258,5.558,5.28025
0.4,5.439,5.151,5.43,5.007,5.403,5.264,5.306,5.6,5.325
0.41,5.484,5.191,5.469,5.049,5.447,5.309,5.349,5.644,5.36775
0.42,5.528,5.236,5.511,5.094,5.484,5.362,5.383,5.691,5.411125
0.43,5.565,5.28,5.552,5.138,5.52,5.407,5.428,5.733,5.452875
0.44,5.611,5.322,5.589,5.186,5.571,5.456,5.477,5.776,5.4985
0.45,5.66,5.367,5.633,5.234,5.609,5.504,5.516,5.823,5.54325
0.46,5.703,5.409,5.679,5.276,5.659,5.547,5.559,5.867,5.587375
0.47,5.735,5.455,5.721,5.317,5.696,5.591,5.601,5.908,5.628
0.48,5.78,5.502,5.759,5.359,5.739,5.633,5.642,5.954,5.671
0.49,5.818,5.546,5.799,5.403,5.775,5.678,5.68,6.001,5.7125
0.5,5.854,5.587,5.838,5.443,5.815,5.713,5.725,6.045,5.7525
0.51,5.9,5.627,5.874,5.481,5.856,5.753,5.769,6.084,5.793
0.52,5.942,5.667,5.91,5.516,5.901,5.795,5.812,6.137,5.835
0.53,5.984,5.715,5.95,5.556,5.945,5.839,5.856,6.172,5.877125
0.54,6.022,5.76,5.997,5.593,5.988,5.878,5.896,6.219,5.919125
0.55,6.057,5.795,6.035,5.634,6.03,5.92,5.934,6.258,5.957875
0.56,6.089,5.835,6.077,5.672,6.07,5.958,5.979,6.3,5.9975
0.57,6.135,5.871,6.118,5.708,6.107,5.998,6.018,6.338,6.036625
0.58,6.172,5.916,6.154,5.739,6.148,6.036,6.051,6.374,6.07375
0.59,6.215,5.964,6.19,5.782,6.19,6.076,6.09,6.417,6.1155
0.6,6.244,6.002,6.233,5.821,6.225,6.123,6.124,6.458,6.15375
0.61,6.283,6.044,6.27,5.856,6.265,6.166,6.165,6.497,6.19325
0.62,6.324,6.084,6.309,5.895,6.311,6.213,6.196,6.536,6.2335
0.63,6.358,6.127,6.345,5.931,6.353,6.254,6.231,6.574,6.271625
0.64,6.4,6.162,6.389,5.968,6.395,6.297,6.262,6.61,6.310375
0.65,6.431,6.201,6.427,6.006,6.43,6.334,6.294,6.642,6.345625
0.66,6.472,6.236,6.471,6.042,6.472,6.371,6.335,6.678,6.384625
0.67,6.511,6.281,6.512,6.076,6.505,6.41,6.379,6.719,6.424125
0.68,6.549,6.315,6.559,6.119,6.539,6.447,6.41,6.756,6.46175
0.69,6.595,6.358,6.597,6.157,6.58,6.491,6.448,6.798,6.503
0.7,6.631,6.394,6.64,6.198,6.622,6.532,6.489,6.848,6.54425
0.71,6.67,6.433,6.68,6.241,6.659,6.567,6.519,6.888,6.582125
0.72,6.713,6.475,6.717,6.284,6.705,6.607,6.562,6.926,6.623625
0.73,6.759,6.511,6.763,6.326,6.738,6.647,6.6,6.975,6.664875
0.74,6.805,6.551,6.8,6.364,6.773,6.69,6.641,7.014,6.70475
0.75,6.844,6.593,6.845,6.402,6.815,6.724,6.684,7.057,6.7455
0.76,6.886,6.63,6.887,6.445,6.859,6.76,6.731,7.099,6.787125
0.77,6.94,6.671,6.922,6.485,6.897,6.8,6.775,7.136,6.82825
0.78,6.978,6.713,6.965,6.525,6.941,6.842,6.814,7.182,6.87
0.79,7.026,6.754,7.009,6.566,6.979,6.887,6.857,7.224,6.91275
0.8,7.073,6.799,7.056,6.613,7.023,6.925,6.909,7.266,6.958
0.81,7.119,6.839,7.097,6.661,7.065,6.965,6.956,7.31,7.0015
0.82,7.163,6.895,7.14,6.696,7.106,7.006,7.003,7.353,7.04525
0.83,7.211,6.943,7.187,6.748,7.152,7.05,7.042,7.394,7.090875
0.84,7.264,6.993,7.234,6.794,7.2,7.089,7.085,7.445,7.138
0.85,7.315,7.038,7.28,6.838,7.247,7.13,7.138,7.486,7.184
0.86,7.36,7.089,7.33,6.886,7.293,7.18,7.18,7.54,7.23225
0.87,7.408,7.151,7.378,6.943,7.352,7.236,7.226,7.596,7.28625
0.88,7.454,7.206,7.439,7.004,7.405,7.285,7.275,7.644,7.339
0.89,7.508,7.263,7.495,7.061,7.456,7.346,7.333,7.692,7.39425
0.9,7.568,7.327,7.556,7.109,7.517,7.405,7.386,7.75,7.45225
0.91,7.638,7.382,7.63,7.17,7.58,7.467,7.454,7.811,7.5165
0.92,7.71,7.444,7.701,7.237,7.648,7.521,7.518,7.876,7.581875
0.93,7.788,7.523,7.765,7.304,7.709,7.582,7.601,7.933,7.650625
0.94,7.872,7.596,7.838,7.384,7.786,7.66,7.683,8.013,7.729
0.95,7.966,7.684,7.912,7.468,7.882,7.741,7.786,8.092,7.816375
0.96,8.082,7.78,8.003,7.573,7.991,7.84,7.867,8.179,7.914375
0.97,8.206,7.898,8.096,7.694,8.107,7.943,7.962,8.289,8.024375
0.98,8.34,8.046,8.243,7.823,8.257,8.07,8.141,8.448,8.171
0.99,8.549,8.255,8.463,8.062,8.452,8.253,8.369,8.655,8.38225
1,9.512,9.113,9.361,8.91,9.165,9.24,9.107,9.605,9.251625


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_BS6_RIS36_DL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.09,0.008,0.025,0.043,0.09,0.04,0.321,0.026,0.080375
0.01,3.125,2.992,3.025,3.147,3.167,3.18,2.903,3.039,3.07225
0.02,3.967,3.946,3.878,4.133,4.014,4.106,3.876,3.981,3.987625
0.03,4.565,4.558,4.425,4.726,4.474,4.647,4.4,4.554,4.543625
0.04,5.007,4.945,4.871,5.121,4.875,4.977,4.912,4.969,4.959625
0.05,5.337,5.236,5.158,5.382,5.201,5.308,5.294,5.229,5.268125
0.06,5.565,5.521,5.382,5.651,5.51,5.585,5.499,5.511,5.528
0.07,5.782,5.745,5.649,5.91,5.728,5.785,5.754,5.738,5.761375
0.08,5.966,5.942,5.827,6.106,5.925,5.96,5.933,5.929,5.9485
0.09,6.169,6.136,5.988,6.276,6.101,6.16,6.107,6.113,6.13125
0.1,6.332,6.312,6.135,6.414,6.263,6.308,6.255,6.243,6.28275
0.11,6.466,6.464,6.261,6.571,6.405,6.456,6.399,6.397,6.427375
0.12,6.598,6.605,6.405,6.719,6.536,6.587,6.516,6.53,6.562
0.13,6.716,6.756,6.525,6.831,6.671,6.7,6.629,6.654,6.68525
0.14,6.833,6.863,6.644,6.942,6.771,6.805,6.746,6.758,6.79525
0.15,6.942,6.949,6.744,7.04,6.879,6.927,6.852,6.858,6.898875
0.16,7.051,7.045,6.832,7.136,6.999,7.015,6.952,6.966,6.9995
0.17,7.164,7.145,6.922,7.22,7.096,7.112,7.059,7.053,7.096375
0.18,7.25,7.22,7.026,7.32,7.19,7.201,7.148,7.129,7.1855
0.19,7.339,7.302,7.122,7.405,7.276,7.289,7.227,7.211,7.271375
0.2,7.427,7.389,7.209,7.485,7.349,7.377,7.295,7.3,7.353875
0.21,7.503,7.467,7.29,7.57,7.433,7.45,7.365,7.383,7.432625
0.22,7.574,7.542,7.377,7.641,7.506,7.535,7.437,7.468,7.51
0.23,7.644,7.621,7.452,7.732,7.579,7.618,7.515,7.543,7.588
0.24,7.705,7.685,7.52,7.802,7.657,7.687,7.574,7.62,7.65625
0.25,7.769,7.76,7.592,7.876,7.728,7.752,7.632,7.681,7.72375
0.26,7.84,7.832,7.663,7.945,7.795,7.813,7.699,7.748,7.791875
0.27,7.902,7.895,7.725,8.008,7.861,7.879,7.773,7.81,7.856625
0.28,7.974,7.959,7.794,8.071,7.922,7.941,7.839,7.865,7.920625
0.29,8.039,8.018,7.858,8.117,7.977,7.998,7.907,7.928,7.98025
0.3,8.094,8.074,7.918,8.179,8.022,8.057,7.966,7.981,8.036375
0.31,8.159,8.136,7.971,8.233,8.083,8.115,8.023,8.04,8.095
0.32,8.204,8.192,8.027,8.289,8.132,8.165,8.086,8.092,8.148375
0.33,8.252,8.239,8.087,8.338,8.183,8.216,8.147,8.138,8.2
0.34,8.306,8.293,8.136,8.392,8.239,8.266,8.205,8.186,8.252875
0.35,8.36,8.354,8.198,8.447,8.294,8.321,8.254,8.234,8.30775
0.36,8.41,8.405,8.257,8.511,8.346,8.372,8.312,8.28,8.361625
0.37,8.464,8.454,8.303,8.56,8.398,8.419,8.362,8.339,8.412375
0.38,8.515,8.507,8.359,8.603,8.444,8.472,8.412,8.393,8.463125
0.39,8.561,8.558,8.404,8.64,8.483,8.521,8.456,8.441,8.508
0.4,8.611,8.603,8.454,8.69,8.525,8.568,8.509,8.493,8.556625
0.41,8.66,8.647,8.498,8.729,8.569,8.621,8.56,8.536,8.6025
0.42,8.716,8.696,8.549,8.776,8.614,8.676,8.604,8.578,8.651125
0.43,8.762,8.746,8.588,8.819,8.659,8.719,8.645,8.635,8.696625
0.44,8.804,8.793,8.632,8.866,8.699,8.761,8.687,8.677,8.739875
0.45,8.848,8.837,8.685,8.904,8.735,8.795,8.739,8.726,8.783625
0.46,8.887,8.884,8.725,8.949,8.779,8.836,8.788,8.766,8.82675
0.47,8.936,8.926,8.767,9.003,8.828,8.881,8.833,8.813,8.873375
0.48,8.977,8.969,8.806,9.054,8.871,8.922,8.875,8.851,8.915625
0.49,9.013,9.018,8.843,9.103,8.906,8.966,8.917,8.898,8.958
0.5,9.053,9.068,8.889,9.144,8.949,9.009,8.962,8.942,9.002
0.51,9.088,9.109,8.925,9.185,8.99,9.055,9.002,8.985,9.042375
0.52,9.128,9.148,8.965,9.22,9.033,9.098,9.048,9.021,9.082625
0.53,9.173,9.197,9.009,9.258,9.07,9.14,9.088,9.056,9.123875
0.54,9.213,9.231,9.043,9.303,9.108,9.186,9.129,9.097,9.16375
0.55,9.251,9.269,9.076,9.345,9.151,9.229,9.167,9.139,9.203375
0.56,9.293,9.321,9.114,9.385,9.192,9.273,9.207,9.181,9.24575
0.57,9.333,9.365,9.151,9.43,9.231,9.309,9.244,9.219,9.28525
0.58,9.371,9.404,9.189,9.469,9.278,9.34,9.29,9.255,9.3245
0.59,9.407,9.446,9.224,9.509,9.313,9.379,9.337,9.289,9.363
0.6,9.451,9.484,9.26,9.545,9.357,9.415,9.375,9.329,9.402
0.61,9.485,9.525,9.296,9.58,9.394,9.459,9.41,9.364,9.439125
0.62,9.526,9.558,9.335,9.628,9.436,9.505,9.447,9.404,9.479875
0.63,9.569,9.598,9.374,9.665,9.466,9.544,9.482,9.452,9.51875
0.64,9.611,9.636,9.407,9.709,9.506,9.592,9.524,9.49,9.559375
0.65,9.647,9.676,9.446,9.751,9.546,9.629,9.564,9.527,9.59825
0.66,9.689,9.724,9.48,9.785,9.589,9.668,9.605,9.571,9.638875
0.67,9.729,9.762,9.522,9.825,9.637,9.705,9.644,9.612,9.6795
0.68,9.767,9.797,9.567,9.862,9.68,9.744,9.677,9.655,9.718625
0.69,9.813,9.834,9.608,9.906,9.721,9.774,9.716,9.698,9.75875
0.7,9.857,9.871,9.642,9.951,9.763,9.816,9.751,9.738,9.798625
0.71,9.899,9.909,9.681,9.991,9.806,9.865,9.792,9.784,9.840875
0.72,9.945,9.949,9.721,10.03,9.856,9.907,9.827,9.826,9.882625
0.73,9.986,9.987,9.76,10.074,9.894,9.946,9.869,9.87,9.92325
0.74,10.025,10.026,9.803,10.112,9.937,9.992,9.906,9.908,9.963625
0.75,10.068,10.064,9.849,10.156,9.98,10.04,9.948,9.949,10.00675
0.76,10.117,10.102,9.896,10.198,10.016,10.078,9.993,9.992,10.049
0.77,10.164,10.146,9.937,10.251,10.065,10.128,10.037,10.035,10.095375
0.78,10.211,10.182,9.986,10.295,10.115,10.179,10.074,10.08,10.14025
0.79,10.256,10.221,10.038,10.342,10.153,10.22,10.121,10.129,10.185
0.8,10.304,10.275,10.076,10.382,10.208,10.273,10.172,10.177,10.233375
0.81,10.352,10.316,10.125,10.426,10.259,10.324,10.215,10.223,10.28
0.82,10.398,10.366,10.169,10.465,10.311,10.372,10.259,10.267,10.325875
0.83,10.438,10.407,10.223,10.516,10.362,10.421,10.306,10.314,10.373375
0.84,10.487,10.452,10.271,10.562,10.415,10.465,10.358,10.372,10.42275
0.85,10.54,10.509,10.323,10.61,10.469,10.514,10.415,10.42,10.475
0.86,10.585,10.573,10.373,10.657,10.512,10.569,10.465,10.471,10.525625
0.87,10.641,10.622,10.427,10.714,10.564,10.621,10.524,10.533,10.58075
0.88,10.691,10.676,10.489,10.769,10.619,10.68,10.578,10.591,10.636625
0.89,10.744,10.735,10.539,10.829,10.686,10.738,10.636,10.638,10.693125
0.9,10.808,10.806,10.609,10.897,10.745,10.8,10.694,10.693,10.7565
0.91,10.881,10.877,10.671,10.964,10.805,10.862,10.762,10.772,10.82425
0.92,10.951,10.947,10.745,11.031,10.878,10.943,10.822,10.852,10.896125
0.93,11.018,11.028,10.813,11.109,10.941,11.012,10.898,10.932,10.968875
0.94,11.1,11.099,10.88,11.211,11.021,11.091,10.99,11.016,11.051
0.95,11.206,11.206,10.962,11.299,11.103,11.186,11.086,11.119,11.145875
0.96,11.325,11.314,11.06,11.402,11.198,11.304,11.186,11.238,11.253375
0.97,11.448,11.463,11.191,11.514,11.318,11.431,11.298,11.381,11.3805
0.98,11.584,11.636,11.366,11.653,11.464,11.586,11.451,11.552,11.5365
0.99,11.794,11.906,11.613,11.917,11.656,11.821,11.709,11.786,11.77525
1,12.907,12.829,12.608,12.837,12.667,12.645,12.635,12.599,12.715875


==> datacdf/data_01UEUL_01UEDL_BS08_rateCdf_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_BS6_RIS36_UL.csv <==
cdf,ddpg_df_2x128_gamma060_10000-100000_000,ddpg_df_2x128_gamma060_10000-100000_001,ddpg_df_2x128_gamma060_10000-100000_002,ddpg_df_2x128_gamma060_10000-100000_003,ddpg_df_2x128_gamma060_10000-100000_004,ddpg_df_2x128_gamma060_10000-100000_005,ddpg_df_2x128_gamma060_10000-100000_006,ddpg_df_2x128_gamma060_10000-100000_007,ddpg_df_2x128_gamma060_10000-100000
0,0.003,0.008,0.006,0.011,0,0,0.002,0.003,0.004125
0.01,0.541,0.553,0.418,0.505,0.508,0.565,0.463,0.537,0.51125
0.02,0.952,0.968,0.784,0.849,0.873,0.973,0.909,0.937,0.905625
0.03,1.303,1.26,1.055,1.142,1.15,1.3,1.211,1.262,1.210375
0.04,1.573,1.507,1.318,1.34,1.412,1.561,1.45,1.532,1.461625
0.05,1.853,1.69,1.535,1.566,1.594,1.771,1.685,1.722,1.677
0.06,2.042,1.891,1.693,1.799,1.781,1.975,1.869,1.92,1.87125
0.07,2.216,2.064,1.829,1.991,1.973,2.157,2.04,2.095,2.045625
0.08,2.355,2.217,2.004,2.16,2.156,2.322,2.184,2.248,2.20575
0.09,2.489,2.354,2.133,2.335,2.286,2.485,2.334,2.388,2.3505
0.1,2.617,2.482,2.259,2.484,2.401,2.598,2.459,2.516,2.477
0.11,2.745,2.6,2.379,2.608,2.544,2.709,2.576,2.632,2.599125
0.12,2.869,2.713,2.5,2.739,2.66,2.838,2.683,2.734,2.717
0.13,2.975,2.825,2.592,2.863,2.771,2.932,2.784,2.825,2.820875
0.14,3.06,2.928,2.706,2.962,2.866,3.016,2.884,2.929,2.918875
0.15,3.175,3.011,2.798,3.06,2.951,3.103,2.983,3.012,3.011625
0.16,3.282,3.097,2.894,3.137,3.041,3.19,3.072,3.11,3.102875
0.17,3.359,3.184,2.974,3.243,3.128,3.296,3.157,3.198,3.192375
0.18,3.452,3.247,3.068,3.332,3.204,3.378,3.239,3.284,3.2755
0.19,3.538,3.315,3.145,3.405,3.28,3.457,3.306,3.35,3.3495
0.2,3.601,3.394,3.223,3.474,3.362,3.526,3.383,3.411,3.42175
0.21,3.671,3.464,3.283,3.546,3.443,3.592,3.46,3.477,3.492
0.22,3.741,3.534,3.362,3.615,3.507,3.663,3.526,3.537,3.560625
0.23,3.804,3.601,3.424,3.685,3.57,3.733,3.592,3.595,3.6255
0.24,3.871,3.677,3.492,3.75,3.631,3.791,3.657,3.655,3.6905
0.25,3.929,3.751,3.553,3.813,3.692,3.86,3.717,3.728,3.755375
0.26,3.988,3.817,3.605,3.886,3.745,3.927,3.784,3.79,3.81775
0.27,4.04,3.873,3.666,3.939,3.795,3.989,3.847,3.845,3.87425
0.28,4.098,3.931,3.72,3.994,3.855,4.047,3.907,3.903,3.931875
0.29,4.142,3.989,3.784,4.045,3.897,4.108,3.968,3.951,3.9855
0.3,4.211,4.045,3.837,4.098,3.955,4.159,4.029,4.003,4.042125
0.31,4.267,4.089,3.886,4.153,4.007,4.212,4.086,4.044,4.093
0.32,4.316,4.137,3.945,4.198,4.054,4.261,4.136,4.101,4.1435
0.33,4.366,4.192,3.988,4.249,4.104,4.318,4.191,4.151,4.194875
0.34,4.42,4.24,4.032,4.313,4.152,4.386,4.247,4.198,4.2485
0.35,4.462,4.289,4.082,4.366,4.194,4.439,4.289,4.248,4.296125
0.36,4.505,4.333,4.125,4.414,4.245,4.488,4.337,4.294,4.342625
0.37,4.549,4.38,4.166,4.465,4.295,4.539,4.381,4.34,4.389375
0.38,4.588,4.427,4.219,4.521,4.347,4.585,4.433,4.392,4.439
0.39,4.631,4.477,4.265,4.569,4.394,4.634,4.48,4.439,4.486125
0.4,4.675,4.523,4.308,4.614,4.438,4.674,4.532,4.493,4.532125
0.41,4.72,4.56,4.362,4.668,4.49,4.713,4.57,4.534,4.577125
0.42,4.763,4.607,4.398,4.712,4.535,4.757,4.607,4.58,4.619875
0.43,4.796,4.649,4.445,4.759,4.577,4.799,4.651,4.627,4.662875
0.44,4.844,4.695,4.488,4.805,4.623,4.843,4.699,4.666,4.707875
0.45,4.892,4.731,4.537,4.841,4.662,4.878,4.743,4.706,4.74875
0.46,4.934,4.779,4.585,4.885,4.701,4.915,4.788,4.743,4.79125
0.47,4.977,4.829,4.625,4.928,4.743,4.955,4.825,4.784,4.83325
0.48,5.021,4.867,4.662,4.962,4.778,4.998,4.865,4.833,4.87325
0.49,5.059,4.904,4.704,5.003,4.82,5.037,4.903,4.875,4.913125
0.5,5.095,4.949,4.744,5.045,4.859,5.076,4.936,4.914,4.95225
0.51,5.134,4.993,4.777,5.083,4.9,5.119,4.977,4.957,4.9925
0.52,5.174,5.033,4.819,5.122,4.944,5.154,5.015,4.995,5.032
0.53,5.213,5.073,4.857,5.164,4.987,5.19,5.06,5.029,5.071625
0.54,5.252,5.114,4.902,5.203,5.027,5.237,5.1,5.068,5.112875
0.55,5.295,5.156,4.935,5.247,5.063,5.268,5.14,5.105,5.151125
0.56,5.33,5.191,4.976,5.286,5.099,5.309,5.182,5.145,5.18975
0.57,5.366,5.238,5.015,5.323,5.139,5.343,5.224,5.183,5.228875
0.58,5.4,5.271,5.057,5.353,5.177,5.382,5.259,5.222,5.265125
0.59,5.437,5.297,5.09,5.391,5.213,5.421,5.299,5.261,5.301125
0.6,5.475,5.334,5.135,5.432,5.25,5.456,5.333,5.297,5.339
0.61,5.519,5.372,5.172,5.471,5.283,5.491,5.367,5.335,5.37625
0.62,5.558,5.416,5.207,5.508,5.32,5.528,5.409,5.375,5.415125
0.63,5.594,5.457,5.247,5.549,5.359,5.568,5.45,5.409,5.454125
0.64,5.635,5.496,5.28,5.58,5.401,5.612,5.493,5.453,5.49375
0.65,5.681,5.532,5.321,5.616,5.428,5.656,5.529,5.494,5.532125
0.66,5.725,5.568,5.361,5.655,5.469,5.693,5.569,5.53,5.57125
0.67,5.757,5.606,5.394,5.692,5.506,5.733,5.601,5.568,5.607125
0.68,5.799,5.65,5.437,5.73,5.549,5.769,5.645,5.602,5.647625
0.69,5.836,5.694,5.476,5.772,5.587,5.803,5.687,5.642,5.687125
0.7,5.878,5.732,5.512,5.81,5.626,5.841,5.726,5.678,5.725375
0.71,5.914,5.768,5.548,5.847,5.671,5.875,5.766,5.715,5.763
0.72,5.961,5.799,5.58,5.887,5.705,5.915,5.809,5.751,5.800875
0.73,5.999,5.839,5.623,5.927,5.748,5.952,5.85,5.788,5.84075
0.74,6.036,5.879,5.662,5.969,5.786,5.99,5.891,5.832,5.880625
0.75,6.078,5.917,5.701,6.012,5.822,6.033,5.929,5.873,5.920625
0.76,6.116,5.958,5.742,6.049,5.864,6.073,5.965,5.91,5.959625
0.77,6.158,5.992,5.786,6.089,5.903,6.121,6.011,5.949,6.001125
0.78,6.201,6.036,5.821,6.127,5.947,6.168,6.051,5.991,6.04275
0.79,6.245,6.076,5.854,6.165,5.982,6.213,6.102,6.028,6.083125
0.8,6.289,6.117,5.899,6.212,6.03,6.246,6.149,6.076,6.12725
0.81,6.347,6.157,5.948,6.25,6.077,6.286,6.197,6.119,6.172625
0.82,6.389,6.191,5.99,6.291,6.118,6.332,6.236,6.168,6.214375
0.83,6.443,6.238,6.037,6.339,6.166,6.379,6.287,6.216,6.263125
0.84,6.493,6.283,6.084,6.381,6.204,6.425,6.336,6.266,6.309
0.85,6.54,6.332,6.129,6.434,6.256,6.475,6.387,6.312,6.358125
0.86,6.596,6.381,6.18,6.486,6.302,6.516,6.446,6.358,6.408125
0.87,6.647,6.424,6.232,6.54,6.352,6.562,6.488,6.407,6.4565
0.88,6.695,6.473,6.282,6.604,6.411,6.61,6.553,6.464,6.5115
0.89,6.757,6.527,6.34,6.664,6.468,6.663,6.617,6.515,6.568875
0.9,6.821,6.577,6.402,6.716,6.537,6.713,6.672,6.574,6.6265
0.91,6.888,6.644,6.461,6.779,6.599,6.768,6.735,6.649,6.690375
0.92,6.97,6.711,6.525,6.847,6.681,6.839,6.796,6.721,6.76125
0.93,7.045,6.781,6.603,6.925,6.758,6.907,6.862,6.789,6.83375
0.94,7.123,6.858,6.684,7.013,6.831,6.973,6.947,6.869,6.91225
0.95,7.215,6.951,6.764,7.102,6.915,7.057,7.039,6.956,6.999875
0.96,7.305,7.053,6.868,7.204,7.027,7.165,7.143,7.04,7.100625
0.97,7.45,7.155,6.979,7.328,7.147,7.284,7.265,7.172,7.2225
0.98,7.611,7.29,7.12,7.472,7.298,7.431,7.399,7.33,7.368875
0.99,7.815,7.513,7.35,7.704,7.541,7.661,7.667,7.571,7.60275
1,8.703,8.172,8.63,8.494,8.392,8.87,8.404,8.371,8.5045


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_movingUE_FixedBFMRCZF_noisyCSIpercent100_urban_lowpathloss_speed1.0.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,5765.188,12894.923,9330.055
2,5807.937,12921.498,9364.717
4,5818.258,12893.900,9356.079
7,5808.487,12922.325,9365.406
9,5831.121,12961.971,9396.546
12,5817.577,13072.862,9445.219
14,5844.632,13055.918,9450.275
17,5849.306,13095.385,9472.345
19,5883.871,13055.491,9469.681
22,5984.167,13095.144,9539.655
24,6022.099,13141.968,9582.033
26,5993.169,13226.391,9609.780
29,6039.443,13356.951,9698.197
31,6033.061,13374.318,9703.689
34,6127.168,13415.457,9771.313
36,6172.014,13376.603,9774.308
39,6148.866,13514.142,9831.504
41,6160.001,13546.891,9853.446
44,6162.594,13565.559,9864.076
46,6232.788,13550.285,9891.536
49,6213.766,13683.926,9948.846


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_movingUE_FixedBFMRCZF_noisyCSIpercent10_urban_lowpathloss_speed1.0.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,7436.014,15734.643,11585.328
2,7444.840,15856.108,11650.474
4,7475.405,15872.699,11674.052
7,7525.372,15917.862,11721.617
9,7574.975,15910.350,11742.663
12,7684.671,15984.473,11834.572
14,7704.945,16028.375,11866.660
17,7759.444,16121.976,11940.710
19,7832.799,16200.479,12016.639
22,7896.387,16337.807,12117.097
24,7985.980,16354.888,12170.434
26,8012.523,16359.657,12186.090
29,8062.939,16444.842,12253.890
31,8069.678,16511.299,12290.488
34,8125.734,16530.418,12328.076
36,8163.197,16561.253,12362.225
39,8163.056,16696.545,12429.800
41,8158.248,16794.763,12476.505
44,8157.148,16784.394,12470.771
46,8138.061,16811.400,12474.730
49,8099.770,16821.693,12460.732


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_movingUE_FixedBFMRCZF_urban_lowpathloss_speed1.0.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,9698.598,17250.603,13474.600
2,9685.511,17445.765,13565.638
4,9701.037,17479.697,13590.367
7,9826.486,17567.381,13696.933
9,9911.184,17629.593,13770.388
12,10027.828,17700.269,13864.049
14,10105.612,17769.495,13937.554
17,10266.393,17917.534,14091.964
19,10352.105,18035.500,14193.802
22,10525.585,18178.304,14351.945
24,10578.199,18285.833,14432.016
26,10644.144,18365.817,14504.981
29,10701.313,18432.925,14567.119
31,10719.218,18425.276,14572.247
34,10757.400,18362.565,14559.983
36,10808.765,18330.556,14569.661
39,10871.378,18392.803,14632.090
41,10864.322,18392.889,14628.605
44,10850.754,18385.493,14618.124
46,10817.962,18363.751,14590.857
49,10857.448,18343.268,14600.358


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_movingUE_wexpltnBF_LSSIC_urban_lowpathloss_speed1.0.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,5261.838,13899.687,9580.762
2,7517.256,16271.383,11894.320
4,8160.195,16831.325,12495.760
7,9196.712,17688.679,13442.696
9,9303.892,17751.723,13527.807
12,9462.835,17835.670,13649.253
14,9566.540,17913.631,13740.085
17,9684.933,18039.893,13862.413
19,9749.542,18100.755,13925.149
22,9896.179,18171.301,14033.740
24,9969.951,18197.343,14083.647
26,10056.128,18152.533,14104.330
29,10158.002,18200.824,14179.413
31,10208.701,18184.053,14196.377
34,10244.503,18163.075,14203.789
36,10262.798,18208.113,14235.455
39,10343.484,18196.071,14269.777
41,10369.004,18161.303,14265.153
44,10394.770,18086.120,14240.445
46,10305.542,18139.035,14222.288
49,10334.498,18185.826,14260.162


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_movingUE_wexpltnBF_LSSIC_urban_lowpathloss_speed1.0_pos.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,5393.010,14064.907,9728.958
2,7129.253,16514.686,11821.969
4,7821.379,17205.454,12513.417
7,9155.353,18226.236,13690.795
9,9728.642,18271.008,13999.825
12,9988.389,18291.374,14139.882
14,10052.921,18320.161,14186.541
17,10146.224,18367.314,14256.769
19,10215.002,18401.940,14308.471
22,10297.505,18427.636,14362.570
24,10319.220,18423.718,14371.469
26,10343.857,18367.333,14355.595
29,10413.257,18358.352,14385.804
31,10444.452,18376.436,14410.444
34,10435.903,18365.935,14400.919
36,10448.611,18298.245,14373.428
39,10463.127,18294.493,14378.810
41,10457.711,18319.562,14388.636
44,10453.571,18320.449,14387.010
46,10456.316,18324.426,14390.371
49,10452.628,18305.405,14379.016


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_FixedBFMRCZF_noisyCSIpercent100_urban_lowpathloss_BS10_RIS36.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,2822.401,6364.558,4593.479
4,2893.155,6529.142,4711.149
9,2956.602,6658.150,4807.376
14,2950.160,6657.874,4804.017
19,3008.524,6657.606,4833.065
24,3017.393,6746.871,4882.132
29,3004.992,6698.725,4851.859
34,3031.846,6806.179,4919.013
39,3033.496,6784.807,4909.152
44,3049.213,6852.935,4951.074
49,3098.571,6855.723,4977.147
54,3158.168,6903.816,5030.992
59,3149.693,6880.841,5015.267
64,3130.866,7022.013,5076.439
69,3118.233,6983.938,5051.086
74,3220.648,6957.469,5089.058
79,3197.246,6937.230,5067.238
84,3193.563,7033.004,5113.283
89,3188.772,7002.606,5095.689
94,3264.797,7036.672,5150.734
99,3218.528,7127.330,5172.929


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_FixedBFMRCZF_urban_lowpathloss_BS10_RIS36.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,4773.917,8567.335,6670.626
4,4880.315,8768.004,6824.159
9,4993.624,8895.031,6944.328
14,5010.140,8979.178,6994.659
19,5100.428,9009.992,7055.210
24,5155.787,9111.765,7133.776
29,5235.311,9092.476,7163.894
34,5272.845,9251.716,7262.281
39,5404.114,9252.428,7328.271
44,5465.961,9288.740,7377.350
49,5492.272,9329.688,7410.980
54,5584.719,9340.148,7462.433
59,5566.586,9349.848,7458.217
64,5640.206,9386.509,7513.358
69,5585.021,9320.346,7452.684
74,5684.426,9358.481,7521.454
79,5625.714,9373.202,7499.458
84,5650.394,9355.272,7502.833
89,5586.854,9352.601,7469.728
94,5610.968,9324.194,7467.581
99,5567.692,9402.763,7485.227


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,2043.599,5719.707,3881.653
4,3729.791,8216.218,5973.005
9,4516.315,9081.759,6799.037
14,4624.031,9088.432,6856.232
19,4708.014,9136.168,6922.091
24,4785.082,9171.012,6978.047
29,4861.751,9158.843,7010.297
34,4967.049,9221.347,7094.198
39,5001.616,9250.483,7126.050
44,5047.806,9241.990,7144.898
49,5069.676,9282.640,7176.158
54,5078.404,9284.277,7181.341
59,5066.875,9232.864,7149.869
64,5129.198,9270.770,7199.984
69,5149.458,9253.005,7201.232
74,5194.607,9240.081,7217.344
79,5214.013,9222.671,7218.342
84,5225.412,9196.995,7211.203
89,5218.500,9172.960,7195.730
94,5280.401,9233.165,7256.783
99,5295.442,9260.546,7277.994


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_NoisyHAA.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,1783.818,5361.392,3572.605
4,3139.971,7966.725,5553.348
9,3934.274,8819.931,6377.103
14,4115.634,8850.750,6483.192
19,4254.345,8873.888,6564.117
24,4375.118,8917.864,6646.491
29,4467.581,8900.659,6684.120
34,4535.149,8983.030,6759.090
39,4604.853,9011.895,6808.374
44,4711.269,9024.146,6867.708
49,4727.138,9109.363,6918.250
54,4757.811,9157.537,6957.674
59,4808.347,9148.870,6978.608
64,4912.342,9207.246,7059.794
69,4987.693,9177.087,7082.390
74,5015.343,9234.618,7124.981
79,5014.879,9202.358,7108.619
84,4939.368,9201.355,7070.361
89,4938.678,9193.933,7066.306
94,5047.022,9235.349,7141.185
99,5047.213,9266.944,7157.079


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_OU_B10R36.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,1902.610,5272.434,3587.522
4,1792.802,7064.769,4428.785
9,2324.019,8156.669,5240.344
14,2808.282,8559.003,5683.643
19,3213.649,8689.094,5951.372
24,3453.516,8826.691,6140.103
29,3696.526,8874.931,6285.729
34,4127.451,8897.671,6512.561
39,4172.693,8916.497,6544.595
44,4208.748,8949.697,6579.223
49,4215.308,8977.819,6596.563
54,4297.497,8977.278,6637.388
59,4277.498,8970.519,6624.009
64,4288.999,8961.421,6625.210
69,4350.496,8938.185,6644.340
74,4453.460,8986.785,6720.122
79,4409.396,9003.694,6706.545
84,4432.941,8958.450,6695.695
89,4580.662,8948.459,6764.561
94,4803.853,8877.775,6840.814
99,4873.054,8905.647,6889.351


==> datainterris/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_urban_lowpathloss_randompsbf_B10R36.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,2340.190,5561.733,3950.962
4,2334.507,5698.262,4016.385
9,2336.518,5711.210,4023.864
14,2297.776,5740.758,4019.267
19,2347.470,5740.209,4043.840
24,2324.713,5709.672,4017.192
29,2330.796,5653.078,3991.937
34,2352.522,5731.549,4042.036
39,2334.335,5691.774,4013.055
44,2346.512,5708.603,4027.558
49,2319.558,5719.547,4019.553
54,2347.606,5707.447,4027.526
59,2313.957,5726.507,4020.232
64,2323.497,5762.741,4043.119
69,2354.631,5695.107,4024.869
74,2349.927,5724.691,4037.309
79,2328.336,5710.257,4019.297
84,2326.834,5726.356,4026.595
89,2302.764,5706.798,4004.781
94,2360.139,5672.124,4016.132
99,2314.796,5712.869,4013.833


==> dataoneueoneris/data_01UEULDL_01UEDL_BS08_rateEvo_wsic_staticUE_Faisal_highresidualSI.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,2517.664,4035.053,3276.358
4,2184.114,4084.505,3134.310
9,2832.823,3425.833,3129.328
14,2622.891,3662.750,3142.821
19,1529.154,4775.767,3152.460
24,1357.464,4938.138,3147.801
29,2452.612,4167.979,3310.296
34,2360.514,4085.145,3222.830
39,1861.294,4424.921,3143.108
44,1833.644,4678.800,3256.222
49,2733.841,3423.709,3078.775
54,1877.076,4359.114,3118.095
59,2120.869,4075.193,3098.031
64,2456.441,4318.697,3387.569
69,3731.941,3060.564,3396.253
74,3139.164,3062.808,3100.986
79,2884.639,3237.640,3061.140
84,1870.714,4510.519,3190.616
89,2642.863,3647.262,3145.062
94,2980.439,3330.895,3155.667
99,2361.218,3911.814,3136.516


==> dataoneueoneris/data_01UEULDL_01UEDL_BS08_rateEvo_wsic_staticUE_Faisal_lowresidualSI.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,5556.505,5811.153,5683.829
4,5812.526,5862.344,5837.435
9,5701.456,5901.248,5801.352
14,5889.608,5874.105,5881.856
19,5578.377,5913.194,5745.785
24,5727.413,5893.248,5810.330
29,5834.846,5880.337,5857.591
34,5852.001,5884.210,5868.105
39,5753.788,5890.304,5822.046
44,5622.812,5910.511,5766.662
49,5862.069,5892.213,5877.141
54,5655.935,5912.613,5784.274
59,5606.500,5888.318,5747.409
64,5818.071,5879.529,5848.800
69,5961.921,5876.917,5919.419
74,5664.375,5905.754,5785.065
79,5742.061,5862.567,5802.314
84,5832.460,5872.012,5852.236
89,5773.346,5849.472,5811.409
94,5839.616,5915.502,5877.559
99,5766.439,5891.682,5829.060


==> dataoneueoneris/data_01UEULDL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_1UE1RIS_highresidualSI.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,3622.688,3708.186,3665.437
4,5037.405,5115.470,5076.437
9,5375.296,5522.001,5448.648
14,5474.717,5527.893,5501.305
19,5465.869,5572.183,5519.026
24,5453.925,5556.163,5505.044
29,5511.262,5540.953,5526.107
34,5470.524,5564.504,5517.514
39,5525.538,5599.967,5562.752
44,5568.805,5583.995,5576.400
49,5562.514,5611.930,5587.222
54,5530.812,5617.584,5574.198
59,5678.683,5634.413,5656.548
64,5637.344,5637.552,5637.448
69,5666.896,5532.662,5599.779
74,5590.825,5663.197,5627.011
79,5634.335,5521.815,5578.075
84,5614.757,5511.647,5563.202
89,5691.811,5528.106,5609.959
94,5634.787,5656.072,5645.430
99,5645.323,5698.958,5672.140


==> dataoneueoneris/data_01UEULDL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_1UE1RIS_lowresidualSI.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,3651.583,3432.562,3542.072
4,5178.142,5051.452,5114.797
9,5528.906,5529.559,5529.232
14,5604.812,5532.906,5568.859
19,5575.126,5574.930,5575.028
24,5582.715,5598.142,5590.429
29,5636.179,5583.877,5610.028
34,5557.614,5619.567,5588.590
39,5612.292,5613.316,5612.804
44,5623.161,5629.604,5626.383
49,5649.258,5608.805,5629.031
54,5640.258,5622.574,5631.416
59,5685.414,5609.287,5647.350
64,5633.891,5565.759,5599.825
69,5714.192,5636.642,5675.417
74,5639.307,5619.258,5629.282
79,5638.404,5613.284,5625.844
84,5652.629,5588.318,5620.474
89,5675.914,5513.344,5594.629
94,5616.144,5657.098,5636.621
99,5683.770,5653.233,5668.501


==> dataphaseshifts/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_shadowedurban_highpathloss_anothertest.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,499.262,2492.401,1495.831
4,2030.531,5023.938,3527.235
9,3726.829,6675.811,5201.320
14,4157.730,7034.734,5596.232
19,4512.861,7046.302,5779.582
24,4795.743,7083.490,5939.616
29,4854.436,7087.026,5970.731
34,4880.169,7128.817,6004.493
39,4938.338,7176.600,6057.469
44,4945.269,7266.822,6106.045
49,5024.956,7278.454,6151.705
54,4857.445,7367.273,6112.359
59,4888.534,7530.602,6209.568
64,5011.400,7724.661,6368.030
69,5095.464,7823.260,6459.362
74,5117.393,7869.806,6493.600
79,5223.279,7975.353,6599.316
84,5174.461,8153.097,6663.779
89,5286.502,8218.238,6752.370
94,5305.302,8350.229,6827.765
99,5354.348,8421.154,6887.751


==> dataphaseshifts/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_shadowedurban_highpathloss_l2_g36_anothertest.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,526.384,2365.974,1446.179
4,2122.474,4279.803,3201.139
9,3426.030,5623.956,4524.993
14,3790.937,5926.243,4858.590
19,3911.915,5986.646,4949.281
24,4097.299,6026.582,5061.940
29,4208.893,6093.291,5151.092
34,4309.043,6306.833,5307.938
39,4390.682,6377.577,5384.129
44,4459.398,6538.574,5498.986
49,4498.356,6489.370,5493.863
54,4514.739,6536.772,5525.755
59,4564.758,6574.131,5569.445
64,4481.036,6589.779,5535.407
69,4522.857,6701.531,5612.194
74,4558.492,6669.652,5614.072
79,4551.371,6636.502,5593.936
84,4620.458,6734.768,5677.613
89,4553.543,6622.151,5587.847
94,4670.745,6754.596,5712.671
99,4693.703,6750.643,5722.173


==> dataphaseshifts/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_shadowedurban_highpathloss_l4_g36_anothertest.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,431.422,3002.908,1717.165
4,1655.345,6621.625,4138.485
9,2977.403,8326.933,5652.168
14,3946.200,8361.723,6153.962
19,4661.142,8379.620,6520.381
24,5065.884,8414.029,6739.957
29,5175.673,8479.254,6827.463
34,5243.081,8563.467,6903.274
39,5289.498,8577.548,6933.523
44,5302.038,8589.523,6945.781
49,5347.463,8574.809,6961.136
54,5328.834,8575.729,6952.281
59,5396.001,8551.534,6973.767
64,5356.506,8600.594,6978.550
69,5399.286,8671.477,7035.381
74,5409.636,8653.640,7031.638
79,5419.215,8627.900,7023.557
84,5396.740,8683.139,7039.940
89,5447.394,8656.259,7051.827
94,5478.698,8805.338,7142.018
99,5453.514,8818.278,7135.896


==> dataphaseshifts/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_shadowedurban_highpathloss_l4_g4_anothertest.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,1148.530,3650.334,2399.432
4,1170.087,3818.509,2494.298
9,1231.215,3963.472,2597.343
14,1228.654,3964.975,2596.814
19,1258.524,4043.256,2650.890
24,1183.852,4116.903,2650.378
29,1289.716,4046.847,2668.282
34,1286.013,4172.612,2729.312
39,1322.836,4150.322,2736.579
44,1355.962,4122.287,2739.124
49,1415.194,4121.480,2768.337
54,1433.698,4145.320,2789.509
59,1485.890,4088.330,2787.110
64,1507.972,4104.176,2806.074
69,1498.544,4045.057,2771.800
74,1542.264,4031.255,2786.760
79,1494.360,4070.570,2782.465
84,1565.185,3988.263,2776.724
89,1575.944,3977.627,2776.786
94,1578.828,3992.791,2785.810
99,1611.732,4051.411,2831.571


==> dataphaseshifts/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_shadowedurban_highpathloss_l4_g9_anothertest.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,296.278,2079.292,1187.785
4,564.917,4146.067,2355.492
9,913.507,5218.016,3065.762
14,1081.709,5181.223,3131.466
19,1225.050,5210.553,3217.801
24,1309.360,5097.303,3203.332
29,1449.177,5080.502,3264.840
34,1492.796,5048.055,3270.426
39,1554.243,5082.501,3318.372
44,1608.252,5110.336,3359.294
49,1723.078,5167.852,3445.465
54,1765.360,5117.533,3441.446
59,1899.474,5116.099,3507.787
64,1810.248,5153.583,3481.915
69,1817.242,4959.814,3388.528
74,1957.177,5031.939,3494.558
79,2028.808,5193.656,3611.232
84,1999.225,5190.497,3594.861
89,1884.813,5234.350,3559.581
94,2068.961,5176.639,3622.800
99,2182.882,5138.264,3660.573


==> dataphaseshifts/data_01UEUL_01UEDL_BS08_rateEvo_wsic_staticUE_wexpltnBF_LSSIC_shadowedurban_highpathloss_l8_g36_anothertest.csv <==
x_data,y_ddpg_df_2x128_gamma060_10000-100000-AP,y_ddpg_df_2x128_gamma060_10000-100000-DLuser,y_ddpg_df_2x128_gamma060_10000-100000
0,418.460,2291.703,1355.082
4,1469.119,5309.476,3389.298
9,2856.559,7523.194,5189.876
14,3305.231,8173.515,5739.373
19,4034.833,8251.518,6143.176
24,4320.642,8340.949,6330.795
29,4860.140,8348.599,6604.370
34,5269.604,8407.937,6838.771
39,5325.917,8488.332,6907.124
44,5410.881,8494.578,6952.729
49,5393.903,8572.365,6983.134
54,5466.264,8574.162,7020.213
59,5407.934,8518.380,6963.157
64,5581.116,8609.276,7095.196
69,5670.719,8626.245,7148.482
74,5775.067,8721.591,7248.329
79,5841.305,8797.266,7319.286
84,5862.986,8711.963,7287.475
89,5873.118,8820.549,7346.833
94,5876.068,8877.279,7376.674
99,5925.408,8939.955,7432.682

